Learning from Saturated Data: Signals Beyond Correctness for LLM Training

The growing capabilities of large language models (LLMs) have led to the saturation of many benchmarks and training datasets used to improve them. Motivated by this, we investigate whether questions solved with perfect empirical accuracy can nevertheless be used to improve downstream performance. To do so, we replace binary correctness with two sources of more fine-grained quality signals: (1) pairwise LLM self-judgments, in which the model evaluates the relative quality of its own solutions, and (2) token-level entropy, where token-level uncertainty is used as a proxy for solution quality. We incorporate these signals into several training algorithms and evaluate them on Qwen3-1.7B-Base. When training exclusively on a simple arithmetic task, quality-based signals improve performance by up to $18.6\%$ over the base model, substantially outperforming SFT. On GSM8K, however, gains are more modest and depend strongly on the quality signal. For instance, self-judgments show poor agreement with a stronger external judge and can even degrade performance below the base model. Overall, our results suggest that quality-based training can extract useful signal from saturated questions for base models, but that applying such signals to more complex tasks requires careful calibration and further study.

==> data/chainsum_dpo_best_contrastive_hard.csv <==
_step,train/loss,train/rewards/chosen,train/rewards/rejected,train/rewards/margins,train/logps/chosen,train/logps/rejected,train/loss_avg,train/rewards/chosen_avg,train/rewards/rejected_avg,train/rewards/margins_avg,train/logps/chosen_avg,train/logps/rejected_avg,step_norm
0,0.6956,-0.004038696642965078,0.0004400494508445263,-0.004478746093809605,-91.48223876953125,-99.21894836425781,0.6956,-0.004038696642965078,0.0004400494508445263,-0.004478746093809605,-91.48223876953125,-99.21894836425781,0.0
1,0.6905,0.0017020941013470292,-0.004409909714013338,0.006112004164606333,-89.53074645996094,-100.57054138183594,0.6930499999999999,-0.0011683012708090246,-0.001984930131584406,0.0008166290353983641,-90.5064926147461,-99.89474487304688,0.005025125628140704
2,0.6904,-0.0006239745998755097,-0.007137499749660492,0.006513523869216442,-92.84757232666016,-100.39437866210938,0.6921666666666667,-0.0009868590471645196,-0.003702453337609768,0.0027155939800043902,-91.28685251871745,-100.06128946940105,0.010050251256281407
3,0.6597,0.016751278191804886,-0.0577101893723011,0.07446147501468658,-88.70964050292969,-98.20369720458984,0.68405,0.0034476752625778317,-0.0172043873462826,0.02065206423867494,-90.64254951477051,-99.59689140319824,0.01507537688442211
4,0.6366,0.027709105983376503,-0.10496065765619278,0.13266976177692413,-88.72444915771484,-100.67594146728516,0.6745599999999999,0.008299961406737565,-0.034755641408264634,0.04305560374632478,-90.25892944335938,-99.81270141601563,0.020100502512562814
5,0.5989,0.04727597162127495,-0.18206462264060974,0.2293405830860138,-87.95793151855469,-98.22594451904297,0.66195,0.014795963109160462,-0.05930713828032216,0.07410310030293961,-89.87542978922527,-99.54824193318684,0.02512562814070352
6,0.5232,0.007337852381169796,-0.4584774374961853,0.46581530570983887,-88.95063018798828,-102.45793151855469,0.6421285714285715,0.01373051871944751,-0.11633146673973117,0.1300619867896395,-89.74331556047711,-99.96391187395368,0.03015075376884422
7,0.4239,-0.051734279841184616,-0.9519984126091003,0.9002642631530762,-91.46919250488281,-110.28486633300781,0.61485,0.005547418899368495,-0.22078983497340232,0.2263372713350691,-89.95905017852783,-101.25403118133545,0.035175879396984924
8,0.4366,-0.0005552821094170213,-1.056142807006836,1.0555872917175293,-88.5738525390625,-108.86088562011719,0.5950444444444445,0.004869341009503437,-0.3136068318660061,0.3184761624886758,-89.80513932969835,-102.09923723008897,0.04020100502512563
9,0.3945,0.20399029552936554,-1.0208284854888916,1.2248189449310303,-88.82811737060547,-104.12898254394531,0.57499,0.02478143646148965,-0.3843289972282946,0.40911044073291125,-89.70743713378906,-102.30221176147461,0.04522613065326633
10,0.2576,0.010600985959172249,-1.8363592624664307,1.8469603061676025,-90.05268096923828,-116.10591125488281,0.5461363636363636,0.02349230459764261,-0.5163317486135797,0.5398240648633377,-89.73882293701172,-103.55709353360263,0.05025125628140704
11,0.3552,0.035138972103595734,-1.8860727548599243,1.9212114810943604,-88.73313903808594,-115.24156188964844,0.5302250000000001,0.024462860223138705,-0.6304768324674418,0.6549396828825896,-89.65501594543457,-104.53079922993977,0.05527638190954774
12,0.3018,0.34570059180259705,-1.8101108074188232,2.155811309814453,-87.06321716308594,-115.02229309082031,0.5126538461538461,0.04917345496002012,-0.7212179074637018,0.770391346492733,-89.45564680833083,-105.33783721923828,0.06030150753768844
13,0.1778,0.3007381558418274,-3.6927742958068848,3.9935126304626465,-86.51414489746094,-135.64625549316406,0.4887357142857143,0.06714236216586349,-0.9334719352025006,1.0006142953477268,-89.24553952898297,-107.5027242388044,0.06532663316582915
14,0.2423,-0.07693274319171906,-5.988361358642578,5.911428928375244,-91.37791442871094,-160.98501586914062,0.47230666666666665,0.057537355142024654,-1.2704645634318392,1.3280019375495613,-89.38769785563152,-111.06821034749349,0.07035175879396985
15,0.1344,0.25472721457481384,-3.905663013458252,4.1603899002075195,-85.75230407714844,-136.9135284423828,0.4511875,0.06986172135657398,-1.43516446655849,1.5050261852156837,-89.16048574447632,-112.68354272842407,0.07537688442211055
16,0.2571,-0.7306774854660034,-5.430154800415039,4.699477195739746,-95.30061340332031,-150.052490234375,0.4397705882352941,0.02277117977877531,-1.6701638979618163,1.6929350681876874,-89.52166972440831,-114.88171611112706,0.08040201005025126
17,0.2502,-0.10953374207019806,-4.118274688720703,4.0087409019470215,-90.2557144165039,-135.15029907226562,0.4292388888888889,0.015420906342721233,-1.8061700530039768,1.8215909478409837,-89.56244998508029,-116.007748497857,0.08542713567839195
18,0.2126,-0.3364958167076111,-5.886282920837402,5.549786567687988,-92.31038665771484,-154.12350463867188,0.4178368421052632,-0.0031010264494015197,-2.0209128355215253,2.0178117699381946,-89.70707823100842,-118.01384092632092,0.09045226130653267
19,0.3454,-0.5446903705596924,-4.199799537658691,3.655108690261841,-95.23306274414062,-138.6612091064453,0.414215,-0.03018049365491606,-2.1298571706283838,2.099676615954377,-89.98337745666504,-119.04620933532715,0.09547738693467336
20,0.1416,0.8844257593154907,-3.415769577026367,4.300195217132568,-80.6291732788086,-131.2924346923828,0.38651500000000005,0.014242729143006727,-2.3006676519522444,2.3149103141156955,-89.4407241821289,-120.6498836517334,0.10050251256281408
21,0.1213,0.20318254828453064,-6.210993766784668,6.414176940917969,-86.04373168945312,-162.44320678710938,0.358055,0.02431675185216591,-2.610996844805777,2.6353135609533638,-89.26637344360351,-123.74351692199707,0.10552763819095477
22,0.1649,0.497219979763031,-7.257160186767578,7.754380226135254,-81.98526763916016,-169.76321411132812,0.33178,0.04920894957031123,-2.973497979156673,3.0227068960666656,-88.72325820922852,-127.211958694458,0.11055276381909548
23,0.3192,0.32525965571403503,-6.670376777648926,6.995636940002441,-85.85653686523438,-162.99615478515625,0.314755,0.06463436844642274,-3.304131308570504,3.3687656693160535,-88.58060302734376,-130.45158157348632,0.11557788944723618
24,0.1718,0.3622322678565979,-9.288261413574219,9.650494575500488,-85.6126937866211,-191.89315795898438,0.291515,0.08136052654008381,-3.7632963463664053,3.8446569100022314,-88.42501525878906,-135.0124423980713,0.12060301507537688
25,0.2994,-0.22090446949005127,-10.174135208129883,9.953230857849121,-91.27861785888672,-198.18016052246094,0.27654,0.0679515044845175,-4.262899875640869,4.330851423740387,-88.59104957580567,-140.0101531982422,0.12562814070351758
26,0.2236,0.37947455048561096,-7.809373378753662,8.188848495483398,-84.1314926147461,-177.6054229736328,0.26155999999999996,0.08655833938973956,-4.630444672703743,4.717003083229065,-88.35009269714355,-143.76752777099608,0.1306532663316583
27,0.0919,0.13180020451545715,-7.863905906677246,7.995707035064697,-87.96766662597656,-174.70626831054688,0.24495999999999998,0.09573506360757164,-4.9760400474071504,5.071775221824646,-88.17501640319824,-146.98859786987305,0.135678391959799
28,0.0357,-0.1742527186870575,-11.518087387084961,11.34383487701416,-91.23519897460938,-214.45718383789062,0.22491499999999998,0.08705019177868963,-5.499137276411057,5.5861876010894775,-88.30808372497559,-152.2684127807617,0.1407035175879397
29,0.2877,-3.012289524078369,-13.084434509277344,10.072144508361816,-120.13447570800781,-228.95797729492188,0.219575,-0.07376379920169711,-6.102317577600479,6.0285538792610165,-89.8734016418457,-158.50986251831054,0.1457286432160804
30,0.102,-0.46333998441696167,-10.24482250213623,9.78148365020752,-92.56165313720703,-196.36549377441406,0.211795,-0.09746084772050381,-6.522740739583969,6.425280046463013,-89.99885025024415,-162.5228416442871,0.1507537688442211
31,0.2256,0.27098676562309265,-7.068238735198975,7.339224815368652,-86.67059326171875,-166.57859802246094,0.205315,-0.08566845804452897,-6.781849038600922,6.6961807131767275,-89.89572296142578,-165.08969345092774,0.15577889447236182
32,0.0757,0.5518084764480591,-6.188835144042969,6.740643501281738,-83.07514953613281,-162.45071411132812,0.19401000000000002,-0.07536306381225585,-7.000785255432129,6.925422322750092,-89.69631958007812,-167.46111450195312,0.16080402010050251
33,0.2392,-0.6624266505241394,-8.914868354797363,8.252442359924316,-97.07698059082031,-184.13064575195312,0.19707999999999998,-0.1235213041305542,-7.261889958381653,7.138368809223175,-90.22446136474609,-169.88533401489258,0.1658291457286432
34,0.0217,0.7967125177383423,-8.429003715515137,9.225715637207031,-80.7063217163086,-181.6897735595703,0.18605,-0.07983904108405113,-7.38392207622528,7.304083144664764,-89.69088172912598,-170.92057189941406,0.1708542713567839
35,0.0941,0.3087652325630188,-9.007355690002441,9.316119194030762,-86.32059478759766,-187.1273956298828,0.184035,-0.07713714018464088,-7.63900671005249,7.561869609355926,-89.71929626464843,-173.43126525878907,0.17587939698492464
36,0.0687,0.7058478593826294,-9.148595809936523,9.85444450378418,-81.29920196533203,-187.9198455810547,0.174615,-0.005310872942209244,-7.8249287605285645,7.819617974758148,-89.01922569274902,-175.32463302612305,0.18090452261306533
37,0.1274,0.5449334383010864,-10.342016220092773,10.88694953918457,-84.5542221069336,-204.31478881835938,0.16847499999999999,0.02741248607635498,-8.136115837097169,8.163528406620026,-88.73415107727051,-178.78285751342773,0.18592964824120603
38,0.1147,-0.9181942939758301,-14.458379745483398,13.540186882019043,-97.48700714111328,-243.02755737304688,0.16358,-0.0016724377870559692,-8.564720678329468,8.563048422336578,-88.99298210144043,-183.2280601501465,0.19095477386934673
39,0.2435,-0.49201613664627075,-10.414873123168945,9.922855377197266,-94.64462280273438,-199.44656372070312,0.15848500000000001,0.0009612739086151123,-8.87547435760498,8.87643575668335,-88.96356010437012,-186.26732788085937,0.19597989949748743
40,0.1684,0.4770291745662689,-8.300921440124512,8.77795124053955,-85.75117492675781,-184.28237915039062,0.159825,-0.01940855532884598,-9.119731950759888,9.100323557853699,-89.21966018676758,-188.91682510375978,0.20100502512562815
41,0.0975,-0.06298353523015976,-8.45396614074707,8.390982627868652,-89.08589172363281,-182.98362731933594,0.158635,-0.032716859504580496,-9.231880569458008,9.199163842201234,-89.37176818847657,-189.9438461303711,0.20603015075376885
42,0.069,0.6259630918502808,-9.622930526733398,10.248892784118652,-81.45146179199219,-188.9358367919922,0.15384,-0.02627970390021801,-9.3501690864563,9.323889470100402,-89.34507789611817,-190.9024772644043,0.21105527638190955
43,0.1145,0.07790844142436981,-12.484869956970215,12.562777519226074,-88.7581558227539,-226.01123046875,0.143605,-0.03864726461470127,-9.640893745422364,9.602246499061584,-89.49015884399414,-194.053231048584,0.21608040201005024
44,0.176,0.07113640755414963,-11.000041007995605,11.07117748260498,-88.67089080810547,-206.33187866210938,0.143815,-0.05320205762982368,-9.726482725143432,9.67328064441681,-89.64306869506837,-194.77516708374023,0.22110552763819097
45,0.0847,0.5900838375091553,-9.690524101257324,10.280608177185059,-82.87914276123047,-196.78561401367188,0.13308,-0.012652642279863357,-9.702302169799804,9.689649510383607,-89.22309494018555,-194.70543975830077,0.22613065326633167
46,0.0575,0.45894140005111694,-9.539997100830078,9.998937606811523,-84.50127410888672,-191.6861572265625,0.124775,-0.008679299801588058,-9.788833355903625,9.780153965950012,-89.24158401489258,-195.40947647094725,0.23115577889447236
47,0.219,0.3001803755760193,-10.612634658813477,10.91281509399414,-86.91986083984375,-202.5951385498047,0.13113,-0.00026029124855995176,-9.926269793510437,9.926009368896484,-89.18919372558594,-196.80391998291014,0.23618090452261306
48,0.0722,0.7397977709770203,-11.051229476928711,11.791027069091797,-81.82908630371094,-214.2364044189453,0.132955,0.045442233234643935,-9.902926898002624,9.948368978500366,-88.71888809204101,-196.7928810119629,0.24120603015075376
49,0.1064,-0.16034868359565735,-13.4232177734375,13.262868881225586,-91.8054428100586,-230.32327270507812,0.12389000000000001,0.18803927525877953,-9.919866061210632,10.107905197143555,-87.30243644714355,-196.86114578247071,0.24623115577889448
50,0.082,0.4772021174430847,-12.034902572631836,12.512104988098145,-82.22795104980469,-217.5308074951172,0.12289000000000001,0.23506638035178185,-10.009370064735412,10.244436264038086,-86.78575134277344,-197.91941146850587,0.25125628140703515
51,0.0906,0.18600909411907196,-10.078943252563477,10.264951705932617,-86.3471908569336,-200.56710815429688,0.11614,0.2308174967765808,-10.159905290603637,10.390722608566284,-86.76958122253419,-199.61883697509765,0.2562814070351759
52,0.0868,0.6924731731414795,-9.759125709533691,10.451598167419434,-82.6360855102539,-194.44224548339844,0.116695,0.23785073161125184,-10.338419818878174,10.576270341873169,-86.74762802124023,-201.21841354370116,0.2613065326633166
53,0.0625,0.2370491772890091,-10.147422790527344,10.384472846984863,-86.5876693725586,-196.62045288085938,0.10786,0.28282452300190924,-10.400047540664673,10.682871866226197,-86.22316246032715,-201.8429039001465,0.2663316582914573
54,0.1038,-0.07819048315286636,-12.776796340942383,12.698606491088867,-91.49003601074219,-226.28195190429688,0.11196500000000001,0.23907937295734882,-10.617437171936036,10.856516408920289,-86.76234817504883,-204.0725128173828,0.271356783919598
55,0.0646,0.006595986895263195,-14.079272270202637,14.085868835449219,-90.14542388916016,-235.16281127929688,0.11049,0.22397091067396105,-10.871033000946046,11.095003890991212,-86.95358963012696,-206.47428359985352,0.27638190954773867
56,0.1193,0.22851061820983887,-17.45904541015625,17.68755340576172,-87.34483337402344,-274.10626220703125,0.11302000000000001,0.20010404861532152,-11.28655548095703,11.486659336090089,-87.25587120056153,-210.78360443115236,0.2814070351758794
57,0.0363,0.007500737905502319,-18.28080940246582,18.288311004638672,-90.10758209228516,-281.6986389160156,0.10846499999999999,0.1732324135955423,-11.683495140075683,11.856727409362794,-87.53353919982911,-214.65279693603514,0.2864321608040201
58,0.2785,0.19362901151180267,-18.285907745361328,18.479536056518555,-85.56714630126953,-281.6934814453125,0.116655,0.22882357886992394,-11.87487154006958,12.103694868087768,-86.93754615783692,-216.58609313964843,0.2914572864321608
59,0.0115,0.697594165802002,-13.972050666809082,14.669642448425293,-85.52848052978516,-236.03311157226562,0.10505499999999998,0.2883040939923376,-12.052730417251587,12.34103422164917,-86.48173904418945,-218.41542053222656,0.2964824120603015
60,0.1079,0.5793794989585876,-13.562210083007812,14.141589164733887,-82.11559295654297,-232.4844512939453,0.10203,0.2934216102119535,-12.315794849395752,12.609216117858887,-86.29995994567871,-220.8255241394043,0.3015075376884422
61,0.1246,0.7400827407836914,-12.908636093139648,13.648719787597656,-80.51579284667969,-229.491943359375,0.10338500000000002,0.3335749240126461,-12.538528347015381,12.872102975845337,-85.87145500183105,-223.15093994140625,0.3065326633165829
62,0.0286,0.23009176552295685,-11.990090370178223,12.220182418823242,-85.72236633300781,-219.3955841064453,0.10136500000000001,0.3137813576962799,-12.656886339187622,12.970667457580566,-86.08500022888184,-224.6739273071289,0.31155778894472363
63,0.1273,0.6617274284362793,-13.118924140930176,13.780652046203613,-81.74418640136719,-230.1781768798828,0.10200500000000001,0.34297230704687537,-12.68858904838562,13.031561183929444,-85.7343017578125,-224.88227462768555,0.3165829145728643
64,0.2262,-0.49562138319015503,-14.590295791625977,14.094675064086914,-95.36347198486328,-243.5626220703125,0.104515,0.31463441750966015,-12.868101787567138,13.18273606300354,-86.0689308166504,-226.7438117980957,0.32160804020100503
65,0.0616,-0.914555549621582,-13.335243225097656,12.420687675476074,-99.01956176757812,-231.5194549560547,0.10336000000000001,0.23940244815312325,-13.050337743759155,13.28974003791809,-86.87595176696777,-228.48050384521486,0.32663316582914576
66,0.0267,0.6685758829116821,-10.754007339477539,11.422584533691406,-81.68514251708984,-205.5686492919922,0.10182,0.2498841722961515,-13.111038255691529,13.360922384262086,-86.73514518737792,-229.17462844848632,0.3316582914572864
67,0.0658,0.619469165802002,-12.303622245788574,12.923090934753418,-84.70571899414062,-221.2437744140625,0.09416,0.2658486118074507,-13.195587635040283,13.46143617630005,-86.62443809509277,-230.10706024169923,0.33668341708542715
68,0.0469,0.21880702674388885,-13.963932991027832,14.1827392578125,-88.23062133789062,-237.65316772460938,0.092895,0.23979907459579408,-13.34122281074524,13.581021785736084,-86.94451484680175,-231.27789840698242,0.3417085427135678
69,0.0285,0.048521436750888824,-12.882081985473633,12.93060302734375,-88.3139419555664,-227.0812225341797,0.089,0.2502425806131214,-13.314166021347045,13.564408493041991,-86.76993980407715,-231.1157958984375,0.34673366834170855
70,0.1068,0.4988977909088135,-12.390417098999023,12.889314651489258,-83.58012390136719,-225.60769653320312,0.09024,0.25132736428640784,-13.331941747665406,13.583268976211547,-86.83754844665528,-231.5196403503418,0.35175879396984927
71,0.0774,0.7318493723869324,-11.782737731933594,12.514589309692383,-82.55026245117188,-210.7152862548828,0.08958,0.27861937819980087,-13.417131471633912,13.695750856399536,-86.64770202636718,-232.02704925537108,0.35678391959798994
72,0.0975,0.9873008728027344,-11.397455215454102,12.384756088256836,-81.27943420410156,-209.3759765625,0.090115,0.2933607631828636,-13.499047946929931,13.792408752441407,-86.57986946105957,-232.77373580932618,0.36180904522613067
73,0.0152,-0.09762550890445709,-13.46776008605957,13.370134353637695,-89.30011749267578,-228.65731811523438,0.08775000000000001,0.2766270288731903,-13.665064811706543,13.941691827774047,-86.71549186706542,-234.3755790710449,0.36683417085427134
74,0.1197,-1.81211519241333,-17.7789306640625,15.966816902160645,-107.0644760131836,-276.2454528808594,0.08854500000000001,0.1899307934101671,-13.91517152786255,14.105102348327637,-87.4942138671875,-236.87375411987304,0.37185929648241206
75,0.0636,0.3776552677154541,-15.74018669128418,16.117843627929688,-84.28956604003906,-257.7503356933594,0.08849500000000002,0.20848375745117664,-13.998217248916626,14.20670108795166,-87.20142097473145,-238.00313034057618,0.3768844221105528
76,0.0509,1.0619271993637085,-13.035906791687012,14.097833633422852,-79.01436614990234,-228.921875,0.085075,0.2501545865088701,-13.777060317993165,14.027215099334716,-86.78489761352539,-235.7439109802246,0.38190954773869346
77,0.0083,1.0529844760894775,-12.462442398071289,13.51542854309082,-79.51591491699219,-219.1232452392578,0.083675,0.3024287734180689,-13.486141967773438,13.788570976257324,-86.25531425476075,-232.61514129638672,0.3869346733668342
78,0.1154,0.3052550256252289,-15.366717338562012,15.671974182128906,-86.0794677734375,-248.8823699951172,0.07552,0.3080100741237402,-13.340182447433472,13.648192882537842,-86.28093032836914,-230.97458572387694,0.39195979899497485
79,0.0847,-1.2516069412231445,-15.475128173828125,14.223520278930664,-102.89326477050781,-250.5789794921875,0.07918,0.21055001877248286,-13.415336322784423,13.62588677406311,-87.14916954040527,-231.70187911987304,0.3969849246231156
80,0.0512,-0.9485824704170227,-13.745040893554688,12.796459197998047,-98.2208023071289,-234.53366088867188,0.07634500000000001,0.13415192030370235,-13.424477863311768,13.558630275726319,-87.95443000793458,-231.80433959960936,0.4020100502512563
81,0.0557,0.736443281173706,-12.481982231140137,13.218426704406738,-81.39942932128906,-221.8020782470703,0.07289999999999999,0.13396994732320308,-13.403145170211792,13.537115621566773,-87.99861183166504,-231.41984634399415,0.40703517587939697
82,0.0264,1.0362814664840698,-12.059502601623535,13.095784187316895,-77.93626403808594,-221.02902221679688,0.07279,0.17427943237125873,-13.406615781784058,13.580895709991456,-87.60930671691895,-231.50151824951172,0.4120603015075377
83,0.0165,1.0897186994552612,-11.58797550201416,12.677694320678711,-78.10850524902344,-214.66165161132812,0.06725,0.19567899592220783,-13.330068349838257,13.52574782371521,-87.42752265930176,-230.72569198608397,0.41708542713567837
84,0.0714,0.6987224817276001,-12.971799850463867,13.670524597167969,-82.57738494873047,-227.6848602294922,0.05951000000000001,0.2553961891680956,-13.24914355278015,13.504540300369262,-86.78821830749511,-229.93180389404296,0.4221105527638191
85,0.0201,0.3691464066505432,-13.408514022827148,13.777661323547363,-85.40330505371094,-232.3247528076172,0.057435,0.31958128698170185,-13.252807092666625,13.572388982772827,-86.10740547180175,-229.9720687866211,0.4271356783919598
86,0.1044,-0.5644270777702332,-15.483695983886719,14.919267654418945,-94.41217803955078,-250.9814910888672,0.061320000000000006,0.2579311389476061,-13.489291524887085,13.747223138809204,-86.7437572479248,-232.24271087646486,0.4321608040201005
87,0.1101,0.17444638907909393,-13.543169975280762,13.717617988586426,-86.10719299316406,-230.80502319335938,0.063535,0.23568000011146067,-13.551268911361694,13.786949491500854,-86.81383094787597,-232.72077331542968,0.4371859296482412
88,0.0734,0.831534206867218,-10.752822875976562,11.584356307983398,-80.58316802978516,-200.462158203125,0.06486,0.26631635911762713,-13.39071340560913,13.6570303440094,-86.4314582824707,-230.86122283935546,0.44221105527638194
89,0.0392,0.8577983975410461,-11.306657791137695,12.164456367492676,-79.23646545410156,-215.2571258544922,0.06539500000000001,0.306780207157135,-13.311942195892334,13.618723011016845,-85.97758445739746,-230.2700180053711,0.4472361809045226
90,0.0272,0.5366395711898804,-12.513427734375,13.050066947937012,-83.81928253173828,-224.2201690673828,0.06141500000000001,0.3086672961711884,-13.318092727661133,13.626760625839234,-85.98954238891602,-230.20064163208008,0.45226130653266333
91,0.0641,0.4149722456932068,-13.139724731445312,13.554697036743164,-84.015625,-227.2314910888672,0.060750000000000005,0.29282343983650205,-13.385942077636718,13.678766012191772,-86.06281051635742,-231.0264518737793,0.457286432160804
92,0.0208,0.19932742416858673,-13.622299194335938,13.821624755859375,-88.59461212158203,-231.69802856445312,0.05691500000000001,0.2534247674047947,-13.49718427658081,13.7506094455719,-86.42856941223144,-232.14255447387694,0.4623115577889447
93,0.0851,0.4457133412361145,-13.896016120910645,14.341730117797852,-83.47258758544922,-237.7623291015625,0.06041,0.28059170991182325,-13.518597078323364,13.799189233779908,-86.13719291687012,-232.59780502319336,0.46733668341708545
94,0.071,0.3767222464084625,-14.628059387207031,15.004781723022461,-85.71354675292969,-244.8253631591797,0.057975,0.3900335818529129,-13.361053514480592,13.751087474822999,-85.06964645385742,-231.02680053710938,0.4723618090452261
95,0.057,0.7735819220542908,-13.452142715454102,14.225723266601562,-79.546142578125,-227.74618530273438,0.057645,0.40982991456985474,-13.246651315689087,13.656481456756591,-84.83247528076171,-229.52659301757814,0.47738693467336685
96,0.0339,0.45974135398864746,-13.613250732421875,14.072990417480469,-83.36902618408203,-236.34115600585938,0.056795,0.3797206223011017,-13.27551851272583,13.655239295959472,-85.0502082824707,-229.8975570678711,0.4824120603015075
97,0.0223,0.37424153089523315,-12.79224967956543,13.166491508483887,-85.256103515625,-224.26370239257812,0.057495,0.34578347504138945,-13.292008876800537,13.637792444229126,-85.33721771240235,-230.15457992553712,0.48743718592964824
98,0.0076,0.2582685351371765,-13.513174057006836,13.771443367004395,-88.62754821777344,-235.27554321289062,0.052105,0.34343415051698684,-13.199331712722778,13.542765903472901,-85.46462173461914,-229.47423858642577,0.49246231155778897
99,0.0217,0.14499694108963013,-14.1472806930542,14.292277336120605,-87.69538879394531,-239.6402587890625,0.048955000000000005,0.41326434463262557,-13.132939338684082,13.546203756332398,-84.70472793579101,-228.92730255126952,0.49748743718592964
100,0.0097,-0.26477450132369995,-13.99206256866455,13.727287292480469,-90.6143569946289,-232.3179168701172,0.04688,0.4474547430872917,-13.145290422439576,13.592745161056518,-84.32440567016602,-228.8165153503418,0.5025125628140703
101,0.0647,-0.36817461252212524,-17.194765090942383,16.826589584350586,-91.84889221191406,-268.2822265625,0.047330000000000004,0.39222384840250013,-13.380929565429687,13.773153305053711,-84.84687881469726,-231.1405227661133,0.507537688442211
102,0.0591,-0.2649179697036743,-17.468830108642578,17.20391273498535,-91.43299865722656,-270.35894775390625,0.048964999999999995,0.32716387659311297,-13.65139594078064,13.978559732437134,-85.5217155456543,-233.60701904296874,0.5125628140703518
103,0.0129,-0.3925282955169678,-16.24211311340332,15.849583625793457,-92.93809509277344,-259.6128234863281,0.048785,0.2530515268445015,-13.884102821350098,14.13715419769287,-86.2631950378418,-235.85457763671874,0.5175879396984925
104,0.0126,0.18450573086738586,-16.140926361083984,16.325429916381836,-86.96635437011719,-258.0306091308594,0.045845000000000004,0.2273406893014908,-14.042559146881104,14.269899463653564,-86.48264350891114,-237.37186508178712,0.5226130653266332
105,0.0389,-0.27567288279533386,-16.184396743774414,15.908724784851074,-94.73280334472656,-263.7428894042969,0.046785,0.19509972482919694,-14.181353282928466,14.37645263671875,-86.94911842346191,-238.9427719116211,0.5276381909547738
106,0.0063,-0.2615208625793457,-17.214481353759766,16.95296287536621,-91.62193298339844,-270.3601989746094,0.041879999999999994,0.2102450355887413,-14.267892551422118,14.478137397766114,-86.80960617065429,-239.9117073059082,0.5326633165829145
107,0.0202,0.19032779335975647,-15.541600227355957,15.731928825378418,-85.76144409179688,-250.1406707763672,0.037384999999999995,0.21103910580277443,-14.367814064025879,14.578852939605714,-86.79231872558594,-240.87848968505858,0.5376884422110553
108,0.0829,-0.35295218229293823,-15.520548820495605,15.167597770690918,-92.9200668334961,-251.1471405029297,0.03786,0.1518147863447666,-14.606200361251831,14.758015012741089,-87.40916366577149,-243.41273880004883,0.542713567839196
109,0.112,-0.6997600197792053,-16.870441436767578,16.170682907104492,-95.97823333740234,-266.69970703125,0.041499999999999995,0.07393686547875404,-14.884389543533326,14.95832633972168,-88.24625205993652,-245.98486785888673,0.5477386934673367
110,0.0805,-1.0498679876327515,-17.222660064697266,16.17279052734375,-101.02943420410156,-276.60455322265625,0.044165,-0.005388512462377548,-15.11985116004944,15.114462518692017,-89.10675964355468,-248.60408706665038,0.5527638190954773
111,0.1451,-1.8504970073699951,-15.221508979797363,13.371011734008789,-109.53277587890625,-249.38412475585938,0.048214999999999994,-0.11866197511553764,-15.223940372467041,15.105278253555298,-90.3826171875,-249.71171875,0.5577889447236181
112,0.0172,-0.605482816696167,-14.659441947937012,14.053959846496582,-94.93354034423828,-242.536376953125,0.048035,-0.15890248715877534,-15.275797510147095,15.116895008087159,-90.6995635986328,-250.2536361694336,0.5628140703517588
113,0.0454,-1.596718668937683,-14.980155944824219,13.38343620300293,-105.94474792480469,-246.0010223388672,0.04605,-0.2610240876674652,-15.330004501342774,15.068980312347412,-91.82317161560059,-250.66557083129882,0.5678391959798995
114,0.0589,-1.6795871257781982,-15.9755859375,14.295997619628906,-105.29508972167969,-257.9266662597656,0.045445,-0.36383955627679826,-15.397380828857422,15.033541107177735,-92.80224876403808,-251.3206359863281,0.5728643216080402
115,0.0315,0.07339105755090714,-14.162564277648926,14.235956192016602,-89.55726623535156,-240.2408447265625,0.04417,-0.39884909950196745,-15.432901906967164,15.034052753448487,-93.30280494689941,-251.94536895751952,0.5778894472361809
116,0.003,0.21332144737243652,-16.291851043701172,16.505172729492188,-86.72437286376953,-261.7781982421875,0.042624999999999996,-0.411170094832778,-15.566831922531128,15.155661869049073,-93.47057228088379,-253.21722106933595,0.5829145728643216
117,0.0661,0.5503986477851868,-17.3504581451416,17.90085792541504,-82.61372375488281,-275.40924072265625,0.044815,-0.4023622389882803,-15.794742345809937,15.39238018989563,-93.33845329284668,-255.77449798583984,0.5879396984924623
118,0.0143,0.4568861126899719,-15.187784194946289,15.644670486450195,-84.33351135253906,-246.65237426757812,0.04515,-0.3924313601106405,-15.87847285270691,15.48604154586792,-93.12375144958496,-256.34333953857424,0.592964824120603
119,0.0568,0.22997811436653137,-15.848409652709961,16.078388214111328,-87.29855346679688,-258.9419250488281,0.046904999999999995,-0.38818230144679544,-15.963529300689697,15.575347089767456,-93.10390968322754,-257.3084228515625,0.5979899497487438
120,0.0217,0.23069433867931366,-15.309779167175293,15.540473937988281,-87.41050720214844,-248.31857299804688,0.047505,-0.3634088594466448,-16.029415130615234,15.666006422042846,-92.94371719360352,-258.108455657959,0.6030150753768844
121,0.0281,0.6156258583068848,-16.228374481201172,16.84400177001953,-85.75260925292969,-255.8738555908203,0.045675,-0.3142188359051943,-15.981095600128175,15.666877031326294,-92.6389030456543,-257.488037109375,0.6080402010050251
122,0.1462,0.3180197775363922,-16.316715240478516,16.634735107421875,-87.28108215332031,-258.9057312011719,0.05003,-0.28507194854319096,-15.923489856719971,15.63841814994812,-92.43130722045899,-256.9153762817383,0.6130653266331658
123,0.118,0.3110658526420593,-15.8740816116333,16.18514633178711,-84.63220977783203,-256.65850830078125,0.055284999999999994,-0.2498922411352396,-15.90508828163147,15.655196285247802,-92.01601295471191,-256.7676605224609,0.6180904522613065
124,0.0872,0.7374526858329773,-13.870302200317383,14.607755661010742,-80.25396728515625,-233.63412475585938,0.059015000000000005,-0.22224489338696002,-15.79155707359314,15.569312572479248,-91.68039360046387,-255.54783630371094,0.6231155778894473
125,0.0415,0.581910252571106,-13.283058166503906,13.864969253540039,-84.52861022949219,-229.1704559326172,0.05914499999999999,-0.17936573661863803,-15.646490144729615,15.467124795913696,-91.17018394470215,-253.81921463012696,0.628140703517588
126,0.038,0.5979329347610474,-13.9635648727417,14.561497688293457,-82.20164489746094,-235.74911499023438,0.06072999999999999,-0.1363930467516184,-15.483944320678711,15.347551536560058,-90.69916954040528,-252.0886604309082,0.6331658291457286
127,0.0797,0.5364646911621094,-14.767435073852539,15.303898811340332,-83.85978698730469,-246.697265625,0.063705,-0.11908620186150073,-15.44523606300354,15.326150035858154,-90.60408668518066,-251.91649017333984,0.6381909547738693
128,0.0188,0.6044425964355469,-17.978435516357422,18.5828800201416,-82.67884826660156,-278.55377197265625,0.0605,-0.07121646292507648,-15.568130397796631,15.496914148330688,-90.09202575683594,-253.28682174682618,0.6432160804020101
129,0.0799,0.24722318351268768,-16.453975677490234,16.70119857788086,-87.55702209472656,-260.3035888671875,0.05889500000000001,-0.023867302760481834,-15.547307109832763,15.523439931869508,-89.67096519470215,-252.96701583862304,0.6482412060301508
130,0.0136,0.8410307168960571,-15.43903636932373,16.280067443847656,-80.5457992553711,-256.0170593261719,0.05555,0.0706776324659586,-15.458125925064087,15.528803777694701,-88.64678344726562,-251.93764114379883,0.6532663316582915
131,0.0004,0.674708366394043,-16.001455307006836,16.676162719726562,-83.49198150634766,-256.04608154296875,0.048315000000000004,0.1969379011541605,-15.49712324142456,15.694061326980592,-87.3447437286377,-252.2707389831543,0.6582914572864321
132,0.062,0.7629140615463257,-15.745762825012207,16.508676528930664,-83.07608032226562,-256.1570739746094,0.050554999999999996,0.2653577450662851,-15.55143928527832,15.816797161102295,-86.75187072753906,-252.9517738342285,0.6633165829145728
133,0.0032,0.8212763071060181,-15.789695739746094,16.610973358154297,-80.95040130615234,-258.4703063964844,0.048445,0.3862574938684702,-15.591916275024413,15.978174018859864,-85.50215339660645,-253.5752380371094,0.6683417085427136
134,0.0257,0.6697888374328613,-15.3533296585083,16.023117065429688,-81.85223388671875,-253.22262573242188,0.046785,0.5037262920290232,-15.56080346107483,16.064529991149904,-84.3300106048584,-253.34003601074218,0.6733668341708543
135,0.0038,0.6657662987709045,-15.363232612609863,16.02899742126465,-84.72581481933594,-252.41226196289062,0.0454,0.5333450540900231,-15.620836877822876,16.154182052612306,-84.08843803405762,-253.9486068725586,0.678391959798995
136,0.0094,0.8786267042160034,-15.138145446777344,16.016773223876953,-81.30169677734375,-254.7170867919922,0.04572,0.5666103169322014,-15.563151597976685,16.12976207733154,-83.81730422973632,-253.59555130004884,0.6834170854271356
137,0.0483,0.3904317319393158,-15.76982307434082,16.16025161743164,-84.48233032226562,-261.17938232421875,0.044829999999999995,0.5586119711399078,-15.484119844436645,16.042731761932373,-83.91073455810547,-252.88405838012696,0.6884422110552764
138,0.0101,0.6744257211685181,-16.714174270629883,17.388599395751953,-83.1435775756836,-264.6167907714844,0.04462,0.5694889515638352,-15.560439348220825,16.129928207397462,-83.85123786926269,-253.78227920532225,0.6934673366834171
139,0.0483,0.9257888793945312,-15.119593620300293,16.045379638671875,-80.75718688964844,-247.2157745361328,0.044195,0.6042794898152352,-15.523998546600343,16.12827777862549,-83.52416954040527,-253.1959716796875,0.6984924623115578
140,0.0281,0.4121013581752777,-15.901741027832031,16.313844680786133,-86.7048568725586,-253.3629150390625,0.044515,0.6133498407900333,-15.553596639633179,16.16694631576538,-83.48888702392578,-253.44818878173828,0.7035175879396985
141,0.0311,0.7623865604400635,-15.408540725708008,16.17092514038086,-82.34886169433594,-256.70074462890625,0.044664999999999996,0.6206878758966923,-15.51260495185852,16.133292484283448,-83.31869964599609,-253.4895332336426,0.7085427135678392
142,0.0012,0.7944234609603882,-16.520671844482422,17.315095901489258,-82.42442321777344,-263.5094299316406,0.037415,0.6445080600678921,-15.522802782058715,16.167310523986817,-83.07586669921875,-253.719718170166,0.7135678391959799
143,0.0172,0.8133099675178528,-15.066244125366211,15.879557609558105,-82.5916748046875,-250.31729125976562,0.032375,0.6696202658116818,-15.482410907745361,16.152031087875365,-82.97383995056153,-253.40265731811525,0.7185929648241206
144,0.0638,0.6484119296073914,-15.81153678894043,16.459949493408203,-85.07228088378906,-252.4453887939453,0.031205,0.6651682280004024,-15.579472637176513,16.24464077949524,-83.21475563049316,-254.34322052001954,0.7236180904522613
145,0.0045,0.9679336547851562,-16.069683074951172,17.037616729736328,-78.98420715332031,-260.6529846191406,0.029355000000000003,0.684469398111105,-15.718803882598877,16.403273153305054,-82.93753547668457,-255.9173469543457,0.7286432160804021
146,0.0071,0.9307391047477722,-16.39912986755371,17.329870223999023,-79.89476013183594,-259.6916809082031,0.02781,0.7011097066104413,-15.840582132339478,16.541691780090332,-82.82219123840332,-257.11447525024414,0.7336683417085427
147,0.0188,0.8528081178665161,-15.845293998718262,16.698101043701172,-81.32600402832031,-254.8890380859375,0.024765000000000002,0.7169268779456616,-15.894475078582763,16.611401891708375,-82.6955020904541,-257.524063873291,0.7386934673366834
148,0.1633,0.3551435172557831,-18.033327102661133,18.388469696044922,-85.22026062011719,-280.02972412109375,0.03199,0.7044619239866734,-15.89721965789795,16.60168137550354,-82.82257270812988,-257.5978614807129,0.7437185929648241
149,0.0251,0.7769313454627991,-17.57284927368164,18.349781036376953,-82.0767593383789,-276.0570373535156,0.029249999999999998,0.730947332084179,-15.953163337707519,16.684110498428346,-82.5485595703125,-258.3855339050293,0.7487437185929648
150,0.006,0.3848448395729065,-18.057514190673828,18.442358016967773,-86.57368469238281,-278.21435546875,0.02887,0.7081380382180213,-16.084087228775026,16.79222502708435,-82.84995384216309,-259.4953987121582,0.7537688442211056
151,0.0527,0.34024518728256226,-18.491464614868164,18.831707000732422,-86.62710571289062,-279.618896484375,0.031485,0.6914148792624474,-16.20858769416809,16.900002241134644,-83.00671005249023,-260.67403945922854,0.7587939698492462
152,0.0361,0.22753974795341492,-17.291996002197266,17.5195369720459,-88.998046875,-266.2872619628906,0.03019,0.6646461635828018,-16.285899353027343,16.950545263290405,-83.30280838012695,-261.18054885864257,0.7638190954773869
153,0.0391,0.8709656000137329,-18.549402236938477,19.420368194580078,-80.08616638183594,-281.80267333984375,0.031985,0.6671306282281876,-16.423884677886964,17.091015005111693,-83.25959663391113,-262.34716720581054,0.7688442211055276
154,0.0097,0.8767539262771606,-16.934680938720703,17.811431884765625,-80.08184051513672,-263.78973388671875,0.031185,0.6774788826704026,-16.50295224189758,17.180430746078493,-83.17107696533203,-262.8755226135254,0.7738693467336684
155,0.0189,0.7754205465316772,-17.242361068725586,18.01778221130371,-80.59576416015625,-270.4681396484375,0.03194,0.6829615950584411,-16.59690866470337,17.279869985580444,-82.96457443237304,-263.77831649780273,0.7788944723618091
156,0.0004,0.8723520040512085,-17.16854476928711,18.040897369384766,-80.90028381347656,-267.8078308105469,0.031490000000000004,0.6826478600502014,-16.698428630828857,17.381076192855836,-82.94450378417969,-264.43285369873047,0.7839195979899497
157,0.015,0.7696120142936707,-16.107666015625,16.877277374267578,-80.97541809082031,-254.96664428710938,0.029825,0.7016068741679191,-16.715320777893066,17.41692748069763,-82.76915817260742,-264.122216796875,0.7889447236180904
158,0.001,0.681926965713501,-17.167644500732422,17.849571228027344,-81.42588806152344,-265.2517395019531,0.02937,0.7019819363951683,-16.737994289398195,17.439976072311403,-82.68327369689942,-264.1539642333984,0.7939698492462312
159,0.0018,0.560684323310852,-18.11014175415039,18.670827865600586,-85.51579284667969,-279.01922607421875,0.027045000000000003,0.6837267085909844,-16.887521696090698,17.571248483657836,-82.92120399475098,-265.74413681030273,0.7989949748743719
160,0.0028,0.5917505025863647,-17.623844146728516,18.215595245361328,-81.79350280761719,-275.44635009765625,0.025779999999999997,0.6927091658115387,-16.973626852035522,17.666336011886596,-82.6756362915039,-266.8483085632324,0.8040201005025126
161,0.0022,0.5658450722694397,-16.070608139038086,16.636455535888672,-83.28216552734375,-263.963134765625,0.024335,0.6828820914030075,-17.006730222702025,17.689612531661986,-82.7223014831543,-267.21142807006834,0.8090452261306532
162,0.0074,0.6386202573776245,-17.282068252563477,17.92068862915039,-83.88455963134766,-272.33935546875,0.024645,0.6750919312238693,-17.04480004310608,17.719892168045043,-82.79530830383301,-267.65292434692384,0.8140703517587939
163,0.0012,0.5647238492965698,-16.71862030029297,17.28334617614746,-83.54719543457031,-262.84503173828125,0.023844999999999998,0.6626626253128052,-17.12741885185242,17.790081596374513,-82.84308433532715,-268.2793113708496,0.8190954773869347
164,0.0006,0.8954496383666992,-18.64802360534668,19.543474197387695,-79.90991973876953,-285.693115234375,0.020685000000000002,0.6750145107507706,-17.26924319267273,17.944257831573488,-82.58496627807617,-269.9416976928711,0.8241206030150754
165,0.038,0.6013585925102234,-17.078100204467773,17.679460525512695,-82.98677062988281,-272.230224609375,0.02236,0.656685757637024,-17.31966404914856,17.976350021362304,-82.7850944519043,-270.5205596923828,0.8291457286432161
166,0.003,0.5231375098228455,-18.367990493774414,18.89112663269043,-83.20045471191406,-282.2976379394531,0.022155,0.6363056778907776,-17.418107080459595,18.054412841796875,-82.9503791809082,-271.65085754394534,0.8341708542713567
167,0.0021,0.6914910078048706,-18.416484832763672,19.107975006103516,-82.26686096191406,-283.2349853515625,0.02132,0.6282398223876953,-17.546666622161865,18.174906539916993,-82.99742202758789,-273.0681549072266,0.8391959798994975
168,0.0156,0.560798168182373,-17.384775161743164,17.945571899414062,-85.70045471191406,-270.3210754394531,0.013935,0.6385225549340248,-17.514239025115966,18.15276165008545,-83.02143173217773,-272.58272247314454,0.8442211055276382
169,0.0696,0.5449864864349365,-17.98307228088379,18.528060913085938,-85.29917907714844,-278.09814453125,0.01616,0.6269253119826317,-17.534750175476074,18.161675643920898,-83.18255271911622,-272.6847778320313,0.8492462311557789
170,0.0008,0.6197479963302612,-19.373428344726562,19.993175506591797,-82.87657165527344,-291.903076171875,0.0159,0.6386704698204995,-17.60054588317871,18.2392165184021,-82.99769706726075,-273.3692138671875,0.8542713567839196
171,0.0002,0.48069635033607483,-17.445825576782227,17.926523208618164,-84.94171142578125,-270.32855224609375,0.013275,0.6456930279731751,-17.548263931274413,18.193957328796387,-82.91342735290527,-272.9046966552734,0.8592964824120602
172,0.008,0.6378223896026611,-17.262187957763672,17.900012969970703,-80.95747375488281,-268.7052001953125,0.01187,0.6662071600556374,-17.546773529052736,18.212981128692626,-82.51139869689942,-273.02559356689454,0.864321608040201
173,0.0089,0.6128847002983093,-18.60451889038086,19.217403411865234,-82.74608612060547,-282.33514404296875,0.01036,0.6533031150698662,-17.549529361724854,18.202832889556884,-82.64439468383789,-273.0522171020508,0.8693467336683417
174,0.1128,0.3812856376171112,-17.276418685913086,17.657705307006836,-85.6798095703125,-268.0124816894531,0.015515000000000001,0.6285297006368638,-17.566616249084472,18.195146560668945,-82.92429313659667,-273.2633544921875,0.8743718592964824
175,0.0278,0.5306245684623718,-18.094459533691406,18.625085830688477,-83.92115020751953,-281.4270935058594,0.01596,0.6162899017333985,-17.609221172332763,18.225511741638183,-83.09056243896484,-273.8113021850586,0.8793969849246231
176,0.0043,0.4967684745788574,-18.990047454833984,19.48681640625,-84.92185974121094,-289.0754089355469,0.016154999999999996,0.5975107252597809,-17.700296306610106,18.297807693481445,-83.29164123535156,-274.8746810913086,0.8844221105527639
177,0.0257,0.685306191444397,-18.468936920166016,19.154245376586914,-82.6607666015625,-283.3287048339844,0.01669,0.5932954341173172,-17.818359851837158,18.41165609359741,-83.37590866088867,-276.2927841186523,0.8894472361809045
178,0.0147,0.59099280834198,-18.647125244140625,19.238117218017578,-83.45722961425781,-288.8568115234375,0.017375,0.5887487262487412,-17.892333889007567,18.481083393096924,-83.47747573852538,-277.47303771972656,0.8944723618090452
179,0.0015,0.7751435041427612,-17.960609436035156,18.73575210571289,-81.92911529541016,-276.1456298828125,0.01736,0.5994716852903366,-17.884857273101808,18.484329605102538,-83.29814186096192,-277.32935791015626,0.8994974874371859
180,0.0057,0.4432838559150696,-18.431360244750977,18.874643325805664,-84.97513580322266,-281.93756103515625,0.017505,0.5920483529567718,-17.92523307800293,18.517282009124756,-83.45722351074218,-277.65391845703124,0.9045226130653267
181,0.0908,0.21531014144420624,-17.693859100341797,17.909168243408203,-86.8368911743164,-273.9136047363281,0.021935,0.5745216064155102,-18.006395626068116,18.580917644500733,-83.63495979309081,-278.1514419555664,0.9095477386934674
182,0.0004,1.137575387954712,-16.840442657470703,17.978017807006836,-77.41188049316406,-264.6480407714844,0.021585,0.5994693629443646,-17.984314346313475,18.583784103393555,-83.31132583618164,-277.7668762207031,0.914572864321608
183,0.0023,0.6385282278060913,-17.571928024291992,18.210458755493164,-81.02949523925781,-271.33148193359375,0.02164,0.6031595818698406,-18.02697973251343,18.63013973236084,-83.18544082641601,-278.1911987304687,0.9195979899497487
184,0.0174,0.3008396029472351,-16.905048370361328,17.205888748168945,-88.31996154785156,-269.28961181640625,0.02248,0.5734290800988674,-17.93983097076416,18.513260459899904,-83.60594291687012,-277.3710235595703,0.9246231155778895
185,0.0086,0.4998500347137451,-18.973526000976562,19.47337532043457,-84.49034118652344,-288.83575439453125,0.02101,0.5683536522090435,-18.0346022605896,18.602956199645995,-83.68112144470214,-278.2013000488281,0.9296482412060302
186,0.005,0.6808942556381226,-17.351072311401367,18.031967163085938,-82.71894836425781,-268.2259826660156,0.02111,0.5762414894998074,-17.983756351470948,18.55999822616577,-83.65704612731933,-277.4977172851562,0.9346733668341709
187,0.0379,0.3603780269622803,-17.822574615478516,18.182950973510742,-86.33634185791016,-275.067138671875,0.0229,0.5596858404576779,-17.95406084060669,18.513747024536134,-83.86052017211914,-277.0893249511719,0.9396984924623115
188,0.0037,1.0876888036727905,-19.032398223876953,20.120086669921875,-78.13346862792969,-289.1317443847656,0.022305,0.5860303722321987,-18.036441993713378,18.622472763061523,-83.48217086791992,-278.0298583984375,0.9447236180904522
189,0.0432,0.49331170320510864,-17.891685485839844,18.38499641418457,-84.61683654785156,-276.44219970703125,0.020984999999999997,0.5834466330707073,-18.03187265396118,18.615319538116456,-83.44805374145508,-277.9470611572266,0.949748743718593
190,0.0422,0.4980297088623047,-17.076465606689453,17.574493408203125,-83.55242919921875,-267.0113830566406,0.023055,0.5773607186973095,-17.917024517059325,18.49438543319702,-83.48184661865234,-276.70247650146484,0.9547738693467337
191,0.0045,0.5003646612167358,-17.984838485717773,18.48520278930664,-84.77239227294922,-280.1761474609375,0.023270000000000002,0.5783441342413426,-17.943975162506103,18.522319412231447,-83.47338066101074,-277.19485626220705,0.9597989949748744
192,0.0022,0.7970762252807617,-17.63332748413086,18.43040657043457,-80.73393249511719,-279.64874267578125,0.02298,0.5863068260252475,-17.962532138824464,18.54883909225464,-83.46220359802246,-277.74203338623045,0.964824120603015
193,0.0136,0.4514983296394348,-18.810245513916016,19.261747360229492,-84.29256439208984,-287.20257568359375,0.023215,0.5782375074923038,-17.972818470001222,18.55105628967285,-83.53952751159667,-277.9854049682617,0.9698492462311558
194,0.0097,0.5375237464904785,-18.272865295410156,18.810388565063477,-84.8341064453125,-279.5192565917969,0.01806,0.5860494129359722,-18.022640800476076,18.608690452575683,-83.49724235534669,-278.5607437133789,0.9748743718592965
195,0.0015,0.6478009223937988,-18.764297485351562,19.412097930908203,-83.0328598022461,-282.6897277832031,0.016745,0.5919082306325436,-18.05613269805908,18.64804105758667,-83.45282783508301,-278.6238754272461,0.9798994974874372
196,0.0347,0.4076468348503113,-19.837825775146484,20.24547004699707,-83.85823059082031,-296.5198974609375,0.018265,0.5874521486461163,-18.098521614074706,18.685973739624025,-83.39964637756347,-278.9960998535156,0.9849246231155779
197,0.0127,0.25731509923934937,-18.62662696838379,18.883941650390625,-88.20729064941406,-286.5273742675781,0.017615000000000002,0.5660525940358638,-18.106406116485594,18.672458553314208,-83.67697257995606,-279.1560333251953,0.9899497487437185
198,0.0237,0.7728976011276245,-19.98343849182129,20.756336212158203,-79.82832336425781,-292.688232421875,0.018065,0.5751478336751461,-18.173221778869628,18.74836950302124,-83.49552726745605,-279.3476043701172,0.9949748743718593
199,0.0391,0.33083900809288025,-18.997982025146484,19.32882308959961,-85.1395034790039,-290.94476318359375,0.019944999999999997,0.552932608872652,-18.225090408325194,18.778023052215577,-83.65604667663574,-280.0875610351562,1.0


==> data/chainsum_dpo_hard.csv <==
_step,train/loss,train/rewards/chosen,train/rewards/rejected,train/rewards/margins,train/logps/chosen,train/logps/rejected,train/loss_avg,train/rewards/chosen_avg,train/rewards/rejected_avg,train/rewards/margins_avg,train/logps/chosen_avg,train/logps/rejected_avg,step_norm
0,0.6951,-0.003741531167179346,-0.0004030659911222756,-0.003338465467095375,-90.49653625488281,-96.69530487060547,0.6951,-0.003741531167179346,-0.0004030659911222756,-0.003338465467095375,-90.49653625488281,-96.69530487060547,0.0
1,0.693,-0.007391352206468582,-0.008243664167821407,0.0008523106807842851,-90.29045104980469,-96.7357177734375,0.6940500000000001,-0.005566441686823964,-0.0043233650794718415,-0.001243077393155545,-90.39349365234375,-96.71551132202148,0.005025125628140704
2,0.6874,-0.009302330203354359,-0.021791987121105194,0.01248965784907341,-87.47655487060547,-98.96284484863281,0.6918333333333333,-0.006811737859000762,-0.010146239093349626,0.0033345010209207735,-89.42118072509766,-97.4646224975586,0.010050251256281407
3,0.6616,0.01631993055343628,-0.052944909781217575,0.06926483660936356,-87.19903564453125,-97.4749984741211,0.684275,-0.001028820755891502,-0.020845906765316613,0.01981708491803147,-88.86564445495605,-97.46721649169922,0.01507537688442211
4,0.6408,0.006829198449850082,-0.11737044155597687,0.12419962882995605,-88.64879608154297,-101.42293548583984,0.67558,0.000542783085256815,-0.04015081372344866,0.040693593700416385,-88.82227478027343,-98.25836029052735,0.020100502512562814
5,0.5932,0.1048491969704628,-0.1387341320514679,0.24358335137367249,-89.69966888427734,-97.229736328125,0.6618499999999999,0.017927185399457812,-0.056581366778118536,0.07450855331262574,-88.96850713094075,-98.08692296346028,0.02512562814070352
6,0.5486,0.2357850819826126,-0.19735084474086761,0.433135986328125,-88.39509582519531,-103.94566345214844,0.6456714285714286,0.04904974205419421,-0.0766912922013684,0.12574104374341136,-88.88659123011998,-98.92388589041573,0.03015075376884422
7,0.4696,0.3410119414329529,-0.40611839294433594,0.7471303939819336,-85.1913833618164,-97.79063415527344,0.6236625,0.08554501697653905,-0.11786967979423935,0.20341471252322663,-88.42469024658203,-98.78222942352295,0.035175879396984924
8,0.4422,0.22041189670562744,-0.6741290092468262,0.8945409059524536,-85.19273376464844,-103.4143295288086,0.6034999999999999,0.10053022583532664,-0.17967627195563787,0.2802065117931407,-88.06558397081163,-99.29690721299913,0.04020100502512563
9,0.3511,0.26911503076553345,-1.1244261264801025,1.3935410976409912,-84.65571594238281,-107.959716796875,0.57826,0.11738870632834733,-0.2741512574080843,0.39153997037792576,-87.72459716796875,-100.16318817138672,0.04522613065326633
10,0.2615,0.10948996245861053,-1.9385631084442139,2.04805326461792,-89.23933410644531,-123.16789245605469,0.5494636363636364,0.1166706387038258,-0.4254614256840961,0.542132088036107,-87.86230052601208,-102.25452492453836,0.05025125628140704
11,0.2641,0.21075661480426788,-2.1004137992858887,2.3111703395843506,-86.50920104980469,-117.69242858886719,0.5256833333333334,0.12451113671219598,-0.5650407901509121,0.6895519423317941,-87.74954223632812,-103.54101689656575,0.05527638190954774
12,0.2085,-0.014470035210251808,-3.0355942249298096,3.0211241245269775,-89.2849349975586,-127.57145690917969,0.5012846153846154,0.11382027733354615,-0.7550833620569812,0.8689036486545004,-87.86764937180739,-105.38951228215144,0.06030150753768844
13,0.1982,0.06790164858102798,-4.407228946685791,4.475131034851074,-87.70626068115234,-142.12445068359375,0.4796357142857143,0.11054037527979485,-1.0159509038161818,1.1264913190971129,-87.85612160818917,-108.01343645368304,0.06532663316582915
14,0.2495,0.22808369994163513,-4.96744966506958,5.195533275604248,-88.1178207397461,-147.32199096679688,0.46429333333333334,0.11837659692391753,-1.2793841545664084,1.3977607828642553,-87.87356821695964,-110.63400675455729,0.07035175879396985
15,0.2038,0.15612241625785828,-4.343221187591553,4.4993438720703125,-86.95072937011719,-140.48190307617188,0.4480125,0.12073571063228883,-1.47087396913048,1.5916097259396338,-87.81589078903198,-112.4995002746582,0.07537688442211055
16,0.2324,0.5279866456985474,-3.7434608936309814,4.271447658538818,-83.35342407226562,-135.62841796875,0.43532941176470585,0.14469164798912756,-1.6045555529246271,1.7492472513866446,-87.55339274686925,-113.8600248448989,0.08040201005025126
17,0.2298,0.222418874502182,-4.294093608856201,4.516512870788574,-86.9330062866211,-137.95138549804688,0.4239111111111111,0.14900982723985282,-1.7539743338097145,1.9029842302423075,-87.51892683241103,-115.19843377007379,0.08542713567839195
18,0.1801,0.49501627683639526,-4.039444923400879,4.534461498260498,-83.3293685913086,-138.37820434570312,0.41107894736842104,0.1672206930080919,-1.8742622595776706,2.041483033822212,-87.29842376708984,-116.41842169510691,0.09045226130653267
19,0.1716,-1.0241657495498657,-6.031999588012695,5.007833957672119,-98.96772766113281,-163.2481689453125,0.399105,0.10765137088019401,-2.082149125999422,2.1898005800147073,-87.88188896179199,-118.7599090576172,0.09547738693467336
20,0.1077,0.24485497176647186,-5.700436115264893,5.945290565490723,-86.74324035644531,-157.04295349121094,0.36973500000000004,0.12008119602687657,-2.3671507784631105,2.4872320315625984,-87.69422416687011,-121.77729148864746,0.10050251256281408
21,0.1878,0.7416982054710388,-5.30802059173584,6.049718856811523,-83.19479370117188,-151.76284790039062,0.344475,0.15753567391075193,-2.6321396248415114,2.789675358869135,-87.33944129943848,-124.52864799499511,0.10552763819095477
22,0.1065,0.7386555671691895,-5.594720840454102,6.333375930786133,-82.92481994628906,-151.16360473632812,0.31543,0.19493356877937912,-2.910786067508161,3.1057196725159883,-87.11185455322266,-127.13868598937988,0.11055276381909548
23,0.4048,-0.7112855315208435,-7.164738655090332,6.453452110290527,-96.19605255126953,-167.35768127441406,0.30259,0.15855329567566515,-3.266375754773617,3.4249290362000466,-87.56170539855957,-130.63282012939453,0.11557788944723618
24,0.1793,-0.7361096143722534,-6.9460954666137695,6.209985256195068,-95.91215515136719,-169.2128143310547,0.27951499999999996,0.12140635503455996,-3.6078120060265064,3.7292183175683022,-87.92487335205078,-134.02231407165527,0.12060301507537688
25,0.2546,0.3068755567073822,-4.258448123931885,4.565323829650879,-87.68824005126953,-137.5731964111328,0.26258499999999996,0.13150767302140592,-3.8137977056205274,3.9453053414821624,-87.8243019104004,-136.03948707580565,0.12562814070351758
26,0.1385,0.799771249294281,-4.317922115325928,5.1176934242248535,-79.68238067626953,-144.9305877685547,0.24208,0.15970698138698936,-4.01982626914978,4.179533213376999,-87.3886661529541,-138.08873329162597,0.1306532663316583
27,0.0818,0.4348317086696625,-5.710738658905029,6.145569801330566,-83.3544921875,-153.07984924316406,0.22269,0.16439796974882484,-4.285057282447815,4.449455183744431,-87.29682159423828,-140.85319404602052,0.135678391959799
28,0.1318,0.2062530219554901,-8.488031387329102,8.694283485412598,-87.91084289550781,-180.81607055664062,0.20717,0.16369002601131796,-4.675752401351929,4.839442312717438,-87.43272705078125,-144.7232810974121,0.1407035175879397
29,0.0658,0.34495580196380615,-9.915925979614258,10.260881423950195,-85.18574523925781,-193.12796020507812,0.192905,0.1674820645712316,-5.115327394008636,5.282809329032898,-87.459228515625,-148.98169326782227,0.1457286432160804
30,0.3432,-0.0027774572372436523,-10.197437286376953,10.194659233093262,-89.13636016845703,-197.00711059570312,0.19699,0.1618686935864389,-5.528271102905274,5.690139627456665,-87.45407981872559,-152.67365417480468,0.1507537688442211
31,0.0832,0.5409568548202515,-7.314672946929932,7.855629920959473,-82.61847686767578,-170.4586944580078,0.187945,0.17837870558723806,-5.788984060287476,5.9673626065254215,-87.25954360961914,-155.3119674682617,0.15577889447236182
32,0.1095,0.5667915940284729,-7.036293983459473,7.603085517883301,-83.85606384277344,-164.8217010498047,0.182995,0.20744178704917432,-5.989019048213959,6.1964606761932375,-86.98810005187988,-157.17447967529296,0.16080402010050251
33,0.0773,0.6753827929496765,-8.15782356262207,8.833205223083496,-81.09053039550781,-181.0332794189453,0.17695,0.23781584426760674,-6.176548779010773,6.414364385604858,-86.65731353759766,-159.11992111206055,0.1658291457286432
34,0.0796,0.44351300597190857,-8.11365032196045,8.557161331176758,-82.6162338256836,-176.49246215820312,0.168455,0.2485873095691204,-6.3338588118553165,6.582445788383484,-86.38223419189453,-160.57844467163085,0.1708542713567839
35,0.0122,0.88716059923172,-9.282631874084473,10.169792175292969,-79.8417739868164,-188.48257446289062,0.158875,0.2851392187178135,-6.5808293461799625,6.865968203544616,-86.02678642272949,-162.9784782409668,0.17587939698492464
36,0.205,0.1768926978111267,-10.589376449584961,10.766271591186523,-86.94210815429688,-207.3314971923828,0.157505,0.26758452132344246,-6.923125123977661,7.190709400177002,-86.20622062683105,-166.56363220214843,0.18090452261306533
37,0.1939,0.12559723854064941,-10.917409896850586,11.043008804321289,-90.06474304199219,-207.81808471679688,0.15571,0.26274343952536583,-7.25429093837738,7.517034196853638,-86.36280746459961,-170.05696716308594,0.18592964824120603
38,0.2764,-0.5757359266281128,-9.725398063659668,9.149662971496582,-95.0800552368164,-200.27700805664062,0.160525,0.20920582935214044,-7.53858859539032,7.747794270515442,-86.950341796875,-173.15190734863282,0.19095477386934673
39,0.0668,-0.3633181154727936,-8.843974113464355,8.480655670166016,-93.26252746582031,-185.9495391845703,0.15528499999999998,0.24224821105599403,-7.679187321662903,7.921435356140137,-86.66508178710937,-174.2869758605957,0.19597989949748743
40,0.0508,-0.8727874755859375,-8.631510734558105,7.758723258972168,-96.51145935058594,-187.46566772460938,0.15244,0.18636608868837357,-7.8257410526275635,8.012106990814209,-87.1534927368164,-175.80811157226563,0.20100502512562815
41,0.1041,-0.46280303597450256,-8.98023509979248,8.517431259155273,-93.58204650878906,-190.2626953125,0.14825499999999997,0.1261410266160965,-8.009351778030396,8.135492610931397,-87.67285537719727,-177.73310394287108,0.20603015075376885
42,0.052,-0.8402768969535828,-10.433039665222168,9.592763900756836,-96.36103057861328,-198.6273651123047,0.14553,0.04719440340995788,-8.2512677192688,8.298462009429931,-88.34466590881348,-180.1062919616699,0.21105527638190955
43,0.2233,-0.12667672336101532,-8.741494178771973,8.614818572998047,-90.942626953125,-183.08737182617188,0.136455,0.0764248438179493,-8.33010549545288,8.406530332565307,-88.08199462890624,-180.8927764892578,0.21608040201005024
44,0.1043,0.61216139793396,-7.516760349273682,8.128922462463379,-83.67457580566406,-168.84059143066406,0.132705,0.14383839443325996,-8.358638739585876,8.502477192878723,-87.4701156616211,-180.8741653442383,0.22110552763819097
45,0.0246,0.3165326416492462,-9.126630783081055,9.443163871765137,-87.31466674804688,-188.2408447265625,0.12120499999999998,0.14432124868035318,-8.602047872543334,8.746369194984435,-87.45143699645996,-183.40754776000978,0.22613065326633167
46,0.1278,-0.0792885571718216,-11.054971694946289,10.975683212280273,-90.3141860961914,-205.151123046875,0.12066999999999999,0.10036825835704803,-8.938900351524353,9.039268684387206,-87.98302726745605,-186.41857452392577,0.23115577889447236
47,0.0211,0.3623959422111511,-10.100910186767578,10.46330738067627,-86.49559020996094,-193.99365234375,0.117635,0.09674647003412247,-9.158408927917481,9.255155563354492,-88.1400821685791,-188.4642646789551,0.23618090452261306
48,0.0547,0.4620278775691986,-9.78512954711914,10.247157096862793,-84.14179992675781,-196.53408813476562,0.11377999999999999,0.1095352128148079,-9.223263835906982,9.332799243927003,-87.95163002014161,-189.25016555786132,0.24120603015075376
49,0.0397,0.4893844723701477,-11.771405220031738,12.26078987121582,-83.11346435546875,-217.2374725341797,0.11247499999999999,0.11675664633512498,-9.316037797927857,9.432794666290283,-87.84801597595215,-190.4556411743164,0.24623115577889448
50,0.0386,-0.45718854665756226,-14.321016311645508,13.8638277053833,-95.31936645507812,-241.177001953125,0.097245,0.09403609186410904,-9.522216749191283,9.616253089904784,-88.1571662902832,-192.6641357421875,0.25125628140703515
51,0.1281,-0.45626300573349,-14.951146125793457,14.494882583618164,-94.25584411621094,-247.8791046142578,0.09949,0.04417509883642197,-9.90404040813446,9.94821572303772,-88.73903465270996,-196.53515625,0.2562814070351759
52,0.1009,0.25624582171440125,-12.034907341003418,12.291153907775879,-87.5048599243164,-221.95858764648438,0.09906,0.028647810220718384,-10.153971076011658,10.18261914253235,-88.92147445678711,-199.392000579834,0.2613065326633166
53,0.0951,0.18193137645721436,-11.41031551361084,11.592247009277344,-85.1796875,-210.8020782470703,0.09995000000000001,0.003975239396095276,-10.316595673561096,10.320571231842042,-89.12593231201171,-200.88044052124025,0.2663316582914573
54,0.0609,0.20336036384105682,-10.84746265411377,11.050822257995605,-87.34049987792969,-202.84201049804688,0.09901499999999999,-0.008032392710447311,-10.453286290168762,10.445254278182983,-89.36214561462403,-202.19791793823242,0.271356783919598
55,0.1105,0.2806381583213806,-9.868595123291016,10.149232864379883,-88.59382629394531,-191.1219024658203,0.10393,-0.03835851475596428,-10.482584452629089,10.44422631263733,-89.79974822998047,-202.32988433837892,0.27638190954773867
56,0.0693,0.8711948394775391,-8.965837478637695,9.837031364440918,-82.60211181640625,-186.7303466796875,0.097145,-0.0036434076726436617,-10.401407504081726,10.397764301300048,-89.58274841308594,-201.29982681274413,0.2814070351758794
57,0.0853,0.797983705997467,-7.662867069244385,8.460850715637207,-80.7796859741211,-176.93911743164062,0.09171499999999999,0.02997591570019722,-10.238680362701416,10.268656396865845,-89.11849555969238,-199.75587844848633,0.2864321608040201
58,0.122,0.8707495927810669,-8.8705472946167,9.741296768188477,-78.65983581542969,-186.06504821777344,0.08399500000000001,0.10230019167065621,-10.195937824249267,10.29823808670044,-88.29748458862305,-199.04528045654297,0.2914572864321608
59,0.1972,0.2900233566761017,-9.98464584350586,10.274669647216797,-86.62199401855469,-196.4300994873047,0.09051499999999998,0.13496726527810096,-10.252971410751343,10.38793878555298,-87.96545791625977,-199.56930847167968,0.2964824120603015
60,0.1467,0.26101431250572205,-8.696561813354492,8.957574844360352,-86.67144775390625,-181.48989868164062,0.09530999999999999,0.19165735468268394,-10.256223964691163,10.447881364822388,-87.47345733642578,-199.27052001953126,0.3015075376884422
61,0.0726,0.614791989326477,-8.926275253295898,9.54106616973877,-79.95684051513672,-189.85659790039062,0.093735,0.24553710594773293,-10.253525972366333,10.499063110351562,-86.79219703674316,-199.25021514892578,0.3065326633165829
62,0.046,0.3579567074775696,-8.841776847839355,9.19973373413086,-84.91619873046875,-188.22999572753906,0.093435,0.30544878616929055,-10.173962831497192,10.479411602020264,-86.21995544433594,-198.7303466796875,0.31155778894472363
63,0.0627,0.6640652418136597,-9.634278297424316,10.298343658447266,-82.4045181274414,-191.15151977539062,0.085405,0.3449858844280243,-10.21860203742981,10.563587856292724,-85.79305000305176,-199.13355407714843,0.3165829145728643
64,0.1454,0.5382438898086548,-10.008962631225586,10.547204971313477,-83.40414428710938,-199.31661987304688,0.08746,0.34129000902175904,-10.343212151527405,10.68450198173523,-85.77952842712402,-200.65735549926757,0.32160804020100503
65,0.1064,0.6876985430717468,-9.193365097045898,9.881062507629395,-83.4420166015625,-187.38621520996094,0.09154999999999999,0.35984830409288404,-10.346548867225646,10.706396913528442,-85.58589591979981,-200.6146240234375,0.32663316582914576
66,0.1217,0.725814938545227,-8.432538986206055,9.158353805541992,-82.19680786132812,-182.1060028076172,0.09124499999999999,0.4001034788787365,-10.215427231788635,10.615530443191528,-85.18002700805664,-199.4623680114746,0.3316582914572864
67,0.014,1.0724998712539673,-8.654744148254395,9.727243423461914,-78.31108093261719,-184.3033447265625,0.09089,0.4356086753308773,-10.143118929862975,10.57872724533081,-84.77080154418945,-198.97785263061525,0.33668341708542715
68,0.0709,0.871688187122345,-10.403129577636719,11.274816513061523,-79.3922348022461,-203.34144592285156,0.0917,0.4560916908085346,-10.174018931388854,10.630110216140746,-84.53332328796387,-199.31822052001954,0.3417085427135678
69,0.0356,-0.7969484925270081,-13.283514022827148,12.486566543579102,-97.60496520996094,-228.92813110351562,0.09149499999999999,0.39177504256367685,-10.249624371528625,10.641399049758911,-85.25789833068848,-199.90275344848632,0.34673366834170855
70,0.0266,-0.41552144289016724,-15.538617134094238,15.123095512390137,-91.8363037109375,-255.3115234375,0.09089499999999999,0.39385839775204656,-10.310504412651062,10.704362440109254,-85.08374519348145,-200.60947952270507,0.35175879396984927
71,0.0332,-0.2612331211566925,-16.26162338256836,16.000389099121094,-90.07682800292969,-260.4375,0.08615,0.4036098919808865,-10.376028275489807,10.779637765884399,-84.87479438781739,-201.23739929199218,0.35678391959798994
72,0.1807,0.10759873688220978,-16.206876754760742,16.31447410583496,-88.54301452636719,-260.56573486328125,0.09014,0.3961775377392769,-10.584626746177673,10.980803775787354,-84.92670211791992,-203.16775665283203,0.36180904522613067
73,0.034,0.7743211984634399,-14.807353019714355,15.581674575805664,-82.92938232421875,-245.8623504638672,0.087085,0.42579702883958814,-10.75447862148285,11.180275154113769,-84.81418685913086,-204.92077026367187,0.36683417085427134
74,0.0432,0.41537410020828247,-14.980291366577148,15.395665168762207,-86.25099182128906,-244.9398193359375,0.0862,0.43639771565794944,-10.961120057106019,11.3975172996521,-84.75971145629883,-207.0256607055664,0.37185929648241206
75,0.0615,0.2365117371082306,-16.186382293701172,16.422895431518555,-86.8134765625,-256.92596435546875,0.08375,0.43419139459729195,-11.277009415626527,11.711200428009032,-84.67069396972656,-210.31586380004882,0.3768844221105528
76,0.0688,0.4863789677619934,-19.108469009399414,19.5948486328125,-83.61385345458984,-291.4245910644531,0.083725,0.41495060101151465,-11.784140992164613,12.199091291427612,-84.72128105163574,-215.55057601928712,0.38190954773869346
77,0.0766,0.6404227018356323,-16.010087966918945,16.650510787963867,-82.37861633300781,-258.8689880371094,0.08329,0.4070725508034229,-12.20150203704834,12.608574295043946,-84.80122756958008,-219.64706954956054,0.3869346733668342
78,0.0554,0.1403089463710785,-17.971994400024414,18.112300872802734,-86.46674346923828,-277.04119873046875,0.07996,0.37055051848292353,-12.656574392318726,13.027124500274658,-85.1915729522705,-224.1958770751953,0.39195979899497485
79,0.1805,0.32819634675979614,-19.209339141845703,19.537534713745117,-88.82844543457031,-287.96722412109375,0.079125,0.3724591679871082,-13.117809057235718,13.490267753601074,-85.3018955230713,-228.77273330688476,0.3969849246231156
80,0.0249,1.1316322088241577,-15.748977661132812,16.8806095123291,-77.19358825683594,-254.28915405273438,0.073035,0.41599006280303,-13.470429849624633,13.886419486999511,-84.82800254821777,-232.41269607543944,0.4020100502512563
81,0.1114,1.0258408784866333,-11.413830757141113,12.439671516418457,-79.59310150146484,-210.9173583984375,0.074975,0.4365425072610378,-13.594807624816895,14.031349754333496,-84.80981559753418,-233.4657341003418,0.40703517587939697
82,0.0988,0.9702408909797668,-11.591673851013184,12.561914443969727,-78.96226501464844,-214.42263793945312,0.077615,0.4671567164361477,-13.732302474975587,14.199458789825439,-84.51211891174316,-234.7753662109375,0.4120603015075377
83,0.0921,1.0121906995773315,-9.927973747253418,10.940164566040039,-79.46900939941406,-194.3514404296875,0.079085,0.4845629893243313,-13.746987247467041,14.231549835205078,-84.3653434753418,-234.93536224365235,0.41708542713567837
84,0.0503,1.2297590970993042,-9.036212921142578,10.265974044799805,-79.46823120117188,-194.12484741210938,0.07433000000000001,0.5191387496888638,-13.698349761962891,14.217488288879395,-84.16854782104492,-234.67577362060547,0.4221105527638191
85,0.0745,1.2653450965881348,-10.671520233154297,11.93686580657959,-75.5734634399414,-204.51573181152344,0.07273500000000001,0.5480210773646832,-13.77225751876831,14.320278453826905,-83.77512016296387,-235.5322494506836,0.4271356783919598
86,0.0198,1.4334977865219116,-11.495399475097656,12.928895950317383,-74.13968658447266,-213.6986846923828,0.06764,0.5834052197635173,-13.925400543212891,14.508805561065675,-83.3722640991211,-237.11188354492188,0.4321608040201005
87,0.006,1.3965359926223755,-12.619122505187988,14.015658378601074,-74.32661437988281,-221.4221954345703,0.06724,0.5996070258319378,-14.12361946105957,14.723226308822632,-83.17304077148438,-238.96782608032225,0.4371859296482412
88,0.0475,0.9853355288505554,-17.547388076782227,18.532724380493164,-80.84784698486328,-274.32464599609375,0.06606999999999999,0.6052893929183483,-14.480832386016846,15.086121702194214,-83.24582138061524,-242.51698608398436,0.44221105527638194
89,0.0378,0.674860954284668,-16.757186889648438,17.432048797607422,-81.797607421875,-264.2799987792969,0.06618,0.6788798652589321,-14.65451602935791,15.33339581489563,-82.45545349121093,-244.28457946777343,0.4472361809045226
90,0.1645,0.261868417263031,-15.967816352844238,16.229686737060547,-86.33543395996094,-257.50286865234375,0.073075,0.712749358266592,-14.67597599029541,15.38872537612915,-82.1804100036621,-244.39414672851564,0.45226130653266333
91,0.0558,1.128808617591858,-11.892621994018555,13.021429061889648,-76.36445617675781,-219.1663818359375,0.074205,0.7822514452040196,-14.45752592086792,15.239777374267579,-81.49479141235352,-242.3305908203125,0.457286432160804
92,0.0253,1.6634985208511353,-10.570425987243652,12.233925819396973,-72.5994644165039,-203.11544799804688,0.066435,0.8600464344024659,-14.175703382492065,15.03574995994568,-80.69761390686035,-239.45807647705078,0.4623115577889447
93,0.0155,1.3005471229553223,-10.996389389038086,12.296936988830566,-74.45782470703125,-210.8771209716797,0.06551,0.8863577306270599,-13.985155200958252,14.871513080596923,-80.27403602600097,-237.7088150024414,0.46733668341708545
94,0.0249,1.323451280593872,-11.92713737487793,13.250589370727539,-74.94088745117188,-217.7257537841797,0.064595,0.9317615896463394,-13.832497501373291,14.76425929069519,-79.70853080749512,-236.3481117248535,0.4723618090452261
95,0.0602,0.9909809231758118,-14.945428848266602,15.936407089233398,-78.41648864746094,-248.6807098388672,0.06453,0.9694850489497184,-13.770449829101562,14.739934873580932,-79.28868141174317,-235.93584899902345,0.47738693467336685
96,0.1069,-0.08536747843027115,-13.949360847473145,13.863993644714355,-89.95423889160156,-238.5066680908203,0.066435,0.9408977266401053,-13.512494421005249,14.453392124176025,-79.60570068359375,-233.2899528503418,0.4824120603015075
97,0.035,0.6610716581344604,-13.830869674682617,14.491943359375,-83.60316467285156,-237.953125,0.06435500000000001,0.9419301744550467,-13.403533506393433,14.345463752746582,-79.66692810058593,-232.24415969848633,0.48743718592964824
98,0.0805,1.136795997619629,-12.513975143432617,13.650772094726562,-78.58177185058594,-218.46762084960938,0.06561,0.9917545270174741,-13.130632543563843,14.122387313842774,-79.27267951965332,-229.31548080444335,0.49246231155778897
99,0.0269,1.1168385744094849,-11.957748413085938,13.07458782196045,-77.08827209472656,-215.16552734375,0.05793,1.0311866383999586,-12.768053007125854,13.79923996925354,-78.68567085266113,-225.67539596557617,0.49748743718592964
100,0.0725,1.1574662923812866,-11.330317497253418,12.487783432006836,-75.95870971679688,-209.312744140625,0.060309999999999996,1.032478342577815,-12.547119998931885,13.579598665237427,-78.62392692565918,-223.42657546997071,0.5025125628140703
101,0.0805,1.351135015487671,-11.81620979309082,13.16734504699707,-76.38518524169922,-212.975830078125,0.058765,1.048743049427867,-12.56723895072937,13.615982341766358,-78.46353111267089,-223.52949905395508,0.507537688442211
102,0.1136,0.9858778715133667,-13.259246826171875,14.245124816894531,-81.38602447509766,-230.6618194580078,0.059504999999999995,1.0495248984545469,-12.650617599487305,13.700142860412598,-78.58471908569337,-224.34145812988282,0.5125628140703518
103,0.0317,1.241068959236145,-13.300989151000977,14.542057991027832,-74.2981948852539,-233.9034881591797,0.056484999999999994,1.0609688114374876,-12.819268369674683,13.880237531661987,-78.32617835998535,-226.3190605163574,0.5175879396984925
104,0.0133,0.7325745224952698,-13.094202995300293,13.826776504516602,-85.13719177246094,-229.1154022216797,0.054635,1.036109582707286,-13.022167873382568,14.058277654647828,-78.6096263885498,-228.06858825683594,0.5226130653266332
105,0.0011,1.0665229558944702,-14.159738540649414,15.2262601852417,-75.78657531738281,-240.30105590820312,0.050964999999999996,1.0261684756726026,-13.196578788757325,14.222747373580933,-78.62028198242187,-229.85785446166992,0.5276381909547738
106,0.034,0.8181697130203247,-13.607457160949707,14.425626754760742,-80.62319946289062,-235.0879669189453,0.051675000000000006,0.9954020719975233,-13.302181673049926,14.2975839138031,-78.94445762634277,-230.92731857299805,0.5326633165829145
107,0.0598,1.1417323350906372,-11.216816902160645,12.358549118041992,-78.00123596191406,-211.8876953125,0.054365,0.9826618891209364,-13.23206639289856,14.214728450775146,-79.12818870544433,-230.45059356689453,0.5376884422110553
108,0.0532,0.6403810977935791,-13.024581909179688,13.66496467590332,-83.43449401855469,-232.0479278564453,0.05465000000000001,0.9654141675680876,-13.005926084518432,13.971340465545655,-79.25752105712891,-228.3367576599121,0.542713567839196
109,0.074,0.7295998334884644,-12.517970085144043,13.247570991516113,-80.42591094970703,-222.43099975585938,0.056459999999999996,0.9681511115282774,-12.793965244293213,13.76211657524109,-79.18893623352051,-226.24430770874022,0.5477386934673367
110,0.0415,1.6244745254516602,-10.50268268585205,12.127157211303711,-71.07646179199219,-203.3076934814453,0.05031,1.0362814169377088,-12.520708560943604,13.556990098953246,-78.42598762512208,-223.5345489501953,0.5527638190954773
111,0.0374,1.2832177877426147,-12.076403617858887,13.35962200164795,-75.2197036743164,-218.31201171875,0.04939,1.0440018754452467,-12.52989764213562,13.573899745941162,-78.36875,-223.49183044433593,0.5577889447236181
112,0.0731,1.2357654571533203,-12.5648832321167,13.80064868927002,-76.20091247558594,-222.4348602294922,0.05178000000000001,1.022615222260356,-12.629620504379272,13.652235889434815,-78.5488224029541,-224.4578010559082,0.5628140703517588
113,0.1277,0.9068967700004578,-11.631658554077148,12.538554191589355,-78.72746276855469,-216.6211395263672,0.05739,1.0029327046126126,-12.661383962631225,13.664316749572754,-78.76230430603027,-224.74500198364257,0.5678391959798995
114,0.0096,1.670792579650879,-10.360660552978516,12.031454086303711,-71.60676574707031,-196.31605529785156,0.056625,1.020299769565463,-12.583060121536255,13.603359985351563,-78.5955982208252,-223.67451705932618,0.5728643216080402
115,0.0317,1.111792802810669,-11.525436401367188,12.637228965759277,-78.09403991699219,-212.1763153076172,0.05519999999999999,1.026340363547206,-12.412060499191284,13.438401079177856,-78.57947578430176,-221.84929733276368,0.5778894472361809
116,0.0205,1.2486276626586914,-13.292508125305176,14.54113483428955,-82.59131622314453,-228.92623901367188,0.05088,1.093040120601654,-12.379217863082886,13.472258138656617,-78.21132965087891,-221.37027587890626,0.5829145728643216
117,0.0393,1.1634479761123657,-12.84654426574707,14.009992599487305,-77.83830261230469,-222.9819793701172,0.051095,1.1181589365005493,-12.330001592636108,13.44816060066223,-77.92308654785157,-220.6217185974121,0.5879396984924623
118,0.0125,0.883891224861145,-14.81237506866455,15.696264266967773,-80.5947494506836,-249.37466430664062,0.047695,1.1055136978626252,-12.444921588897705,13.550435209274292,-78.02373542785645,-222.16707077026368,0.592964824120603
119,0.0579,0.7063024640083313,-14.686616897583008,15.392919540405273,-83.46160125732422,-245.79214477539062,0.049245,1.0849868923425674,-12.581365013122559,13.666351795196533,-78.34240188598633,-223.6984016418457,0.5979899497487438
120,0.1062,0.6797692179679871,-14.392956733703613,15.072726249694824,-85.48690795898438,-244.5360107421875,0.050929999999999996,1.0611020386219026,-12.734496974945069,13.795598936080932,-78.81881179809571,-225.45956497192384,0.6030150753768844
121,0.0031,1.222017526626587,-13.151644706726074,14.373661994934082,-77.12127685546875,-228.93148803710938,0.047060000000000005,1.0546461641788483,-12.801268720626831,13.855914783477782,-78.85561637878418,-226.25734786987306,0.6080402010050251
122,0.0075,1.3983722925186157,-12.0335054397583,13.431877136230469,-74.83014678955078,-218.15744018554688,0.041755,1.0752708852291106,-12.739981651306152,13.81525239944458,-78.52782249450684,-225.63212890625,0.6130653266331658
123,0.0483,1.3062059879302979,-11.47623348236084,12.782440185546875,-76.34623718261719,-213.7808837890625,0.042585,1.0785277366638184,-12.648743867874146,13.727271509170532,-78.630224609375,-224.62599868774413,0.6180904522613065
124,0.0403,1.2996232509613037,-12.488696098327637,13.788320541381836,-77.55875396728516,-219.68887329101562,0.043935,1.10688017308712,-12.618468523025513,13.725348711013794,-78.25130271911621,-224.15467224121093,0.6231155778894473
125,0.0406,1.4006093740463257,-12.184626579284668,13.585235595703125,-76.3082275390625,-220.67538452148438,0.04591,1.1235844939947128,-12.519712924957275,13.643297481536866,-78.27738533020019,-223.173388671875,0.628140703517588
126,0.056,1.350669503211975,-12.613411903381348,13.964080810546875,-74.87367248535156,-227.1244354248047,0.04701,1.1502094835042953,-12.470010662078858,13.620220184326172,-77.98990898132324,-222.77521209716798,0.6331658291457286
127,0.0401,1.3339027166366577,-13.216773986816406,14.550677299499512,-74.51634216308594,-225.9109649658203,0.046025,1.1598180025815963,-12.570008516311646,13.729826593399048,-77.81566429138184,-223.47637557983398,0.6381909547738693
128,0.1027,1.1033023595809937,-12.337852478027344,13.441154479980469,-76.30773162841797,-223.5,0.0485,1.182964065670967,-12.535672044754028,13.718636083602906,-77.459326171875,-223.04897918701172,0.6432160804020101
129,0.0613,1.2964086532592773,-12.875872611999512,14.172281265258789,-75.1065673828125,-227.8380584716797,0.047865,1.2113045066595078,-12.553567171096802,13.764871597290039,-77.19335899353027,-223.31933212280273,0.6482412060301508
130,0.0236,1.495093584060669,-13.967714309692383,15.462808609008789,-73.50074768066406,-236.47216796875,0.04697,1.2048354595899582,-12.726818752288818,13.931654167175292,-77.31457328796387,-224.97755584716796,0.6532663316582915
131,0.0305,1.073761224746704,-13.779365539550781,14.853128433227539,-78.38605499267578,-237.3343048095703,0.046625,1.1943626314401627,-12.811966848373412,14.006329488754272,-77.47289085388184,-225.92867050170898,0.6582914572864321
132,0.0147,1.0118569135665894,-13.296716690063477,14.308573722839355,-79.19231414794922,-228.4929656982422,0.043705,1.183167204260826,-12.848558521270752,14.031725740432739,-77.6224609375,-226.2315757751465,0.6633165829145728
133,0.0649,0.9150243997573853,-13.363032341003418,14.278056144714355,-80.80165100097656,-227.69131469726562,0.040565000000000004,1.1835735857486724,-12.935127210617065,14.118700838088989,-77.72617034912109,-226.78508453369142,0.6683417085427136
134,0.0169,1.2431315183639526,-14.267585754394531,15.510719299316406,-76.73722839355469,-240.1695556640625,0.04093,1.1621905326843263,-13.130473470687866,14.292664098739625,-77.98269348144531,-228.97775955200194,0.6733668341708543
135,0.0308,1.5365861654281616,-15.15272331237793,16.68931007385254,-72.86006164550781,-251.44204711914062,0.040885,1.183430200815201,-13.311837816238404,14.495268154144288,-77.72099456787109,-230.94104614257813,0.678391959798995
136,0.0473,1.1254844665527344,-14.389795303344727,15.515281677246094,-78.2004623413086,-238.9805450439453,0.042225,1.177273041009903,-13.36670217514038,14.543975496292115,-77.5014518737793,-231.4437614440918,0.6834170854271356
137,0.0413,1.1607639789581299,-13.681905746459961,14.842669486999512,-76.56532287597656,-229.54006958007812,0.042325,1.1771388411521913,-13.408470249176025,14.585609340667725,-77.43780288696288,-231.77166595458985,0.6884422110552764
138,0.0159,1.2047199010849,-15.760294914245605,16.965015411376953,-77.32867431640625,-254.84432983398438,0.042495,1.1931802749633789,-13.455866241455078,14.649046897888184,-77.27449913024903,-232.04514923095704,0.6934673366834171
139,0.0333,0.8435568809509277,-15.15375804901123,15.997314453125,-78.38603210449219,-246.1465301513672,0.041265,1.2000429958105088,-13.47922329902649,14.67926664352417,-77.02072067260742,-232.06286849975587,0.6984924623115578
140,0.0308,1.203155279159546,-13.824813842773438,15.027969360351562,-77.21562194824219,-234.92788696289062,0.037495,1.2262122988700868,-13.45081615447998,14.677028799057007,-76.6071563720703,-231.58246231079102,0.7035175879396985
141,0.0431,1.2818557024002075,-13.521268844604492,14.803125381469727,-75.21680450439453,-237.2329559326172,0.039494999999999995,1.2292042076587677,-13.4692973613739,14.69850196838379,-76.51193275451661,-231.9975357055664,0.7085427135678392
142,0.01,1.4703161716461182,-12.605530738830566,14.075846672058105,-72.87188720703125,-222.491455078125,0.03962,1.2328014016151427,-13.497898626327515,14.73070044517517,-76.41401977539063,-232.2142364501953,0.7135678391959799
143,0.0055,1.5086324214935303,-13.729779243469238,15.23841381072998,-72.48094177246094,-237.25625610351562,0.03748,1.2429227232933044,-13.610575914382935,14.853499126434325,-76.22075500488282,-233.38800506591798,0.7185929648241206
144,0.0047,1.5242536067962646,-15.156941413879395,16.681194305419922,-73.14786529541016,-251.91195678710938,0.035699999999999996,1.2541542410850526,-13.743988180160523,14.99814281463623,-76.00021057128906,-234.99915924072266,0.7236180904522613
145,0.0302,0.9212759137153625,-14.171557426452637,15.092832565307617,-79.4200668334961,-238.89816284179688,0.03518,1.2301875680685044,-13.843334722518922,15.073522663116455,-76.15580253601074,-235.9102981567383,0.7286432160804021
146,0.0143,1.3170654773712158,-15.735931396484375,17.052997589111328,-73.23490142822266,-250.5106201171875,0.033095,1.2285073667764663,-13.999460697174072,15.227968502044678,-76.0738639831543,-237.07960739135743,0.7336683417085427
147,0.0043,1.194577693939209,-14.702398300170898,15.896977424621582,-77.16512298583984,-247.31863403320312,0.031305,1.2215411156415938,-14.073741912841797,15.29528350830078,-76.206303024292,-238.14999084472657,0.7386934673366834
148,0.0048,1.3063493967056274,-14.572927474975586,15.87927532196045,-76.49849700927734,-240.7213592529297,0.02641,1.2316934674978257,-14.18549566268921,15.41718955039978,-76.21584129333496,-239.01105880737305,0.7437185929648241
149,0.0495,0.9071464538574219,-15.102259635925293,16.00940704345703,-79.58406829833984,-249.949462890625,0.02582,1.212230357527733,-14.296815013885498,15.509045839309692,-76.43971633911133,-240.11662902832032,0.7487437185929648
150,0.0114,1.1466494798660278,-15.027414321899414,16.174062728881836,-77.43582916259766,-251.07681274414062,0.02521,1.1948081523180007,-14.34980001449585,15.544608545303344,-76.636470413208,-240.84686126708985,0.7537688442211056
151,0.0051,1.2910258769989014,-15.624470710754395,16.915494918823242,-76.90751647949219,-251.0443572998047,0.02394,1.2056713849306107,-14.442055273056031,15.64772686958313,-76.56254348754882,-241.53236389160156,0.7587939698492462
152,0.0322,1.0980713367462158,-14.637960433959961,15.736032485961914,-77.57130432128906,-243.23550415039062,0.024815,1.209982106089592,-14.509117460250854,15.719099807739259,-76.48149299621582,-242.26949081420898,0.7638190954773869
153,0.0585,1.016966462135315,-14.99432373046875,16.01129150390625,-79.90084838867188,-246.3447265625,0.024495,1.2150792092084886,-14.590682029724121,15.805761575698853,-76.43645286560059,-243.2021614074707,0.7688442211055276
154,0.0148,1.2468599081039429,-15.508125305175781,16.754985809326172,-76.23883056640625,-250.3441925048828,0.024390000000000002,1.215265628695488,-14.652709007263184,15.867974901199341,-76.41153297424316,-243.7108932495117,0.7738693467336684
155,0.0122,1.2111732959747314,-14.268531799316406,15.479702949523926,-76.20944213867188,-245.05722045898438,0.02346,1.1989949852228166,-14.608499431610108,15.80749454498291,-76.57900199890136,-243.39165191650392,0.7788944723618091
156,0.1066,1.1260100603103638,-15.512354850769043,16.638364791870117,-79.0920181274414,-255.89816284179688,0.026424999999999997,1.199021264910698,-14.664627408981323,15.863648700714112,-76.623579788208,-244.23753280639647,0.7839195979899497
157,0.0063,1.037354826927185,-14.1621675491333,15.199522018432617,-79.14680480957031,-240.1070556640625,0.024675,1.1928508073091506,-14.68864049911499,15.881491327285767,-76.75265388488769,-244.7658821105957,0.7889447236180904
158,0.0291,0.8886472582817078,-15.303730964660645,16.1923770904541,-82.56766510009766,-251.0786895751953,0.025334999999999996,1.177047175168991,-14.665812301635743,15.842859411239624,-77.01460342407226,-244.57760009765624,0.7939698492462312
159,0.0048,1.12213134765625,-15.239949226379395,16.362079620361328,-78.21572875976562,-247.08767700195312,0.02391,1.1909758985042571,-14.67012186050415,15.86109766960144,-77.00608825683594,-244.62465744018556,0.7989949748743719
160,0.0179,1.1412646770477295,-15.61131763458252,16.752582550048828,-76.0170669555664,-258.16644287109375,0.023265,1.1878813683986664,-14.759447050094604,15.947328329086304,-76.94616050720215,-245.7865852355957,0.8040201005025126
161,0.0384,0.992327094078064,-15.620569229125977,16.612895965576172,-80.80725860595703,-252.41259765625,0.023030000000000002,1.1734049379825593,-14.864412069320679,16.037816858291627,-77.22568321228027,-246.54556732177736,0.8090452261306532
162,0.0245,0.4605153501033783,-15.494180679321289,15.954696655273438,-87.04093170166016,-252.9810333251953,0.023755000000000002,1.1229148969054221,-15.008844566345214,16.131759357452392,-77.93413543701172,-248.07004623413087,0.8140703517587939
163,0.0298,1.1415354013442993,-15.812797546386719,16.95433235168457,-76.87232971191406,-252.908203125,0.02497,1.1045600458979608,-15.112995481491089,16.217555284500122,-78.15370483398438,-248.85264358520507,0.8190954773869347
164,0.0225,1.1304513216018677,-14.751808166503906,15.882257461547852,-75.235595703125,-252.39794921875,0.02586,1.0848699316382409,-15.092738819122314,16.177608442306518,-78.25809135437012,-248.8769432067871,0.8241206030150754
165,0.0733,1.0658684968948364,-15.782626152038574,16.848493576049805,-76.86982727050781,-253.7178192138672,0.028015,1.0920995607972146,-15.173292255401611,16.265391492843627,-78.13057937622071,-249.61792602539063,0.8291457286432161
166,0.0188,0.9289771914482117,-15.466931343078613,16.39590835571289,-77.91447448730469,-251.27450561523438,0.028240000000000005,1.0726951465010643,-15.159842252731323,16.232537031173706,-78.3645580291748,-249.65612030029297,0.8341708542713567
167,0.0607,0.9448562860488892,-16.661739349365234,17.60659408569336,-79.06878662109375,-266.04327392578125,0.031059999999999997,1.0602090761065484,-15.25780930519104,16.318017864227294,-78.4597412109375,-250.59235229492188,0.8391959798994975
168,0.0087,0.8899520635604858,-15.17046070098877,16.060413360595703,-80.76921081542969,-254.5084991455078,0.031255,1.0393892094492911,-15.287685966491699,16.327074766159058,-78.67327690124512,-251.28170928955078,0.8442211055276382
169,0.0768,1.0769370794296265,-14.456222534179688,15.533160209655762,-77.97874450683594,-241.3922882080078,0.032619999999999996,1.0478787407279015,-15.25538411140442,16.303262424468993,-78.59301071166992,-250.8538505554199,0.8492462311557789
170,0.0345,1.311318039894104,-16.308652877807617,17.619970321655273,-74.20830535888672,-262.979736328125,0.033775,1.0561121687293054,-15.319446039199828,16.375557804107665,-78.43163452148437,-251.44899673461913,0.8542713567839196
171,0.0171,0.8978863954544067,-14.850522994995117,15.74841022491455,-79.1546401977539,-247.64047241210938,0.034375,1.0364551946520806,-15.280748653411866,16.317203569412232,-78.54399070739746,-251.27880249023437,0.8592964824120602
172,0.0284,0.9907991290092468,-14.8410062789917,15.831804275512695,-79.11039733886719,-248.0038299560547,0.034185,1.0310915842652322,-15.290900945663452,16.32199215888977,-78.62094535827637,-251.51721878051757,0.864321608040201
173,0.0056,0.9537240266799927,-14.987217903137207,15.940942764282227,-79.26461029052734,-245.1755828857422,0.03154,1.027929462492466,-15.290545654296874,16.31847472190857,-78.58913345336914,-251.4587615966797,0.8693467336683417
174,0.1066,0.692168116569519,-15.554272651672363,16.246440887451172,-83.11231994628906,-256.88983154296875,0.036129999999999995,1.0001948729157448,-15.292853021621704,16.29304747581482,-78.93280792236328,-251.786043548584,0.8743718592964824
175,0.1081,0.7730096578598022,-15.18364429473877,15.956655502319336,-79.57469177246094,-247.3052978515625,0.040925,0.9782866910099983,-15.338608646392823,16.31689510345459,-79.10107040405273,-251.8984474182129,0.8793969849246231
176,0.0092,1.1934335231781006,-15.99452018737793,17.18795394897461,-75.98324584960938,-259.9244689941406,0.036055000000000004,0.9816578641533852,-15.362716913223267,16.344374561309813,-78.94563179016113,-252.0997627258301,0.8844221105527639
177,0.0653,1.0191609859466553,-14.801597595214844,15.820756912231445,-79.70528411865234,-245.5744171142578,0.039005,0.9807481721043587,-15.394688415527344,16.375436305999756,-78.97355575561524,-252.37313079833984,0.8894472361809045
178,0.0165,0.963010311126709,-14.813288688659668,15.776298522949219,-80.889404296875,-243.7375946044922,0.038375000000000006,0.9844663247466088,-15.370166301727295,16.35463237762451,-78.8896427154541,-252.00607604980468,0.8944723618090452
179,0.0319,1.0836838483810425,-15.612195014953613,16.695877075195312,-78.4214096069336,-252.888671875,0.03973,0.9825439497828483,-15.388778591156006,16.371322250366212,-78.8999267578125,-252.29612579345704,0.8994974874371859
180,0.0221,0.9874045252799988,-15.246274948120117,16.233680725097656,-79.34090423583984,-249.82763671875,0.039939999999999996,0.9748509421944618,-15.370526456832886,16.34537715911865,-79.06611862182618,-251.87918548583986,0.9045226130653267
181,0.0185,1.0439088344573975,-16.59105682373047,17.634963989257812,-79.11781311035156,-267.63226318359375,0.038945,0.9774300292134285,-15.41905083656311,16.396480560302734,-78.9816463470459,-252.64016876220703,0.9095477386934674
182,0.0549,0.7164697647094727,-14.014521598815918,14.730990409851074,-81.26045989990234,-237.974365234375,0.040465,0.9902277499437332,-15.345067882537842,16.335295248031617,-78.692622756958,-251.88983535766602,0.914572864321608
183,0.0365,1.0929644107818604,-15.06541633605957,16.158382415771484,-79.77229309082031,-247.826171875,0.040799999999999996,0.9877992004156113,-15.307698822021484,16.295497751235963,-78.83762092590332,-251.635733795166,0.9195979899497487
184,0.011,0.9689546823501587,-16.704015731811523,17.672971725463867,-80.18330383300781,-263.7568359375,0.040225,0.9797243684530258,-15.405309200286865,16.385033464431764,-79.08500633239746,-252.20367813110352,0.9246231155778895
185,0.0222,1.1253775358200073,-15.934773445129395,17.060150146484375,-78.60161590576172,-259.4616394042969,0.037669999999999995,0.9826998203992844,-15.412916564941407,16.39561629295349,-79.17159576416016,-252.490869140625,0.9296482412060302
186,0.0673,1.0015857219696045,-16.408716201782227,17.41029930114746,-78.58780670166016,-262.09918212890625,0.040095,0.986330246925354,-15.460005807876588,16.44633584022522,-79.20526237487793,-253.0321029663086,0.9346733668341709
187,0.0371,1.1840864419937134,-15.357353210449219,16.54143714904785,-78.88626861572266,-246.589111328125,0.038915,0.9982917547225952,-15.394786500930786,16.393077993392943,-79.19613647460938,-252.05939483642578,0.9396984924623115
188,0.0127,1.0387651920318604,-14.544607162475586,15.5833740234375,-77.46965026855469,-240.1963348388672,0.039115000000000004,1.0057324111461639,-15.363493824005127,16.369226026535035,-79.03115844726562,-251.34378662109376,0.9447236180904522
189,0.0084,0.97456294298172,-15.300714492797852,16.275278091430664,-79.5505142211914,-252.1809539794922,0.035695,1.0006137043237686,-15.405718421936035,16.406331920623778,-79.1097469329834,-251.88321990966796,0.949748743718593
190,0.0156,1.1950322389602661,-15.707181930541992,16.902212142944336,-77.37509155273438,-255.60498046875,0.034749999999999996,0.9947994142770767,-15.375644874572753,16.37044401168823,-79.26808624267578,-251.5144821166992,0.9547738693467337
191,0.0304,0.9764609336853027,-16.45522689819336,17.431690216064453,-78.4603042602539,-263.1461486816406,0.035414999999999995,0.9987281411886215,-15.455880069732666,16.45460801124573,-79.23336944580078,-252.28976593017578,0.9597989949748744
192,0.0377,1.0339915752410889,-15.277852058410645,16.311845779418945,-79.00934600830078,-251.2987060546875,0.03588,1.0008877635002136,-15.477722358703613,16.47861008644104,-79.22831687927246,-252.45450973510742,0.964824120603015
193,0.0495,1.0881354808807373,-15.020284652709961,16.108417510986328,-77.65567016601562,-248.3631134033203,0.038075,1.0076083362102508,-15.47937569618225,16.486983823776246,-79.14786987304687,-252.61388626098633,0.9698492462311558
194,0.0042,1.585344672203064,-15.583003044128418,17.168346405029297,-72.1191177368164,-259.47113037109375,0.032955,1.052267163991928,-15.480812215805054,16.53307909965515,-78.59820976257325,-252.7429512023926,0.9748743718592965
195,0.0224,1.090874195098877,-15.145980834960938,16.23685646057129,-78.83967590332031,-251.88815307617188,0.028669999999999994,1.068160390853882,-15.478929042816162,16.54708914756775,-78.56145896911622,-252.97209396362305,0.9798994974874372
196,0.0009,1.3320496082305908,-15.055604934692383,16.387653350830078,-75.4795150756836,-250.77822875976562,0.028254999999999995,1.0750911951065063,-15.431983280181885,16.507074117660522,-78.53627243041993,-252.5147819519043,0.9849246231155779
197,0.0083,1.3961457014083862,-14.555195808410645,15.951342582702637,-77.08198547363281,-247.98403930664062,0.025405,1.0939404308795928,-15.419663190841675,16.51360340118408,-78.40510749816895,-252.63526306152343,0.9899497487437185
198,0.0355,1.2096829414367676,-15.583564758300781,16.79324722290039,-77.42842102050781,-257.4875793457031,0.026355,1.1062740623950957,-15.45817699432373,16.564450836181642,-78.23205833435058,-253.322762298584,0.9949748743718593
199,0.0257,1.1580827236175537,-14.930943489074707,16.089025497436523,-77.47590637207031,-244.54330444335938,0.026045000000000002,1.1099940061569213,-15.424114418029784,16.534108257293703,-78.18478317260742,-252.90549392700194,1.0


==> data/chainsum_hard_results.csv <==
method,data,pass1,pass8
\texttt{Qwen3-1.7B-Base},,10.63,51.50
+ SFT,,30.19,73.00
+ $\sigma$-RRHF,Self-judge,39.75,77.50
+ DPO (correctness),Random,29.56,60.50
+ DPO (correctness),Self-judge,34.94,62.00


==> data/chainsum_saturated_results.csv <==
method,data,easy_pass1,easy_pass8,strict_pass1,strict_pass8
\texttt{Qwen3-1.7B-Base},,10.63,51.50,10.63,51.50
+ SFT,,19.38,55.50,14.62,51.00
+ DPO,Self-judge,13.97,52.75,13.56,53.00
+ DPO,Inv. Entropy,16.28,58.75,13.91,53.75
+ $\sigma$-RRHF,Self-judge,21.16,54.75,18.75,56.00
+ $\sigma$-RRHF,Inv. Entropy,29.25,61.75,22.35,59.25
+ $\sigma$-RRHF,\texttt{Qwen3-30B},--,--,19.69,58.00


==> data/dpo_beta_sweep.csv <==
beta,lr,epochs,pass1,pass8
0.1,5e-6,4,5.06,26.00
0.3,5e-6,4,6.50,31.00
0.5,5e-6,4,8.75,38.00
2,5e-6,4,12.81,52.00
5,5e-6,4,13.56,53.00


==> data/gsm8k_dpo_entropy.csv <==
_step,train/loss,train/rewards/chosen,train/rewards/rejected,train/rewards/margins,train/logps/chosen,train/logps/rejected,train/loss_avg,train/rewards/chosen_avg,train/rewards/rejected_avg,train/rewards/margins_avg,train/logps/chosen_avg,train/logps/rejected_avg,step_norm
0,0.8528,0.616992712020874,-0.37988829612731934,0.9968810081481934,-102.2897720336914,-96.59921264648438,0.8528,0.616992712020874,-0.37988829612731934,0.9968810081481934,-102.2897720336914,-96.59921264648438,0.0
1,0.1691,7.042059898376465,-5.462306022644043,12.504365921020508,-101.9876480102539,-96.96812438964844,0.51095,3.8295263051986694,-2.921097159385681,6.750623464584351,-102.13871002197266,-96.7836685180664,0.017857142857142856
2,0.7135,20.79673957824707,-7.518424987792969,28.31516456604004,-97.63156127929688,-95.97633361816406,0.5784666666666667,9.48526406288147,-4.453539768854777,13.938803831736246,-100.63632710774739,-96.51455688476562,0.03571428571428571
3,0.1779,23.89580535888672,-8.190089225769043,32.085899353027344,-95.89763641357422,-98.28462982177734,0.478325,13.087899386882782,-5.3876771330833435,18.47557771205902,-99.4516544342041,-96.95707511901855,0.05357142857142857
4,0.2139,19.04928207397461,-7.274575233459473,26.3238582611084,-97.64510345458984,-98.45195007324219,0.42544000000000004,14.280175924301147,-5.76505675315857,20.045233821868898,-99.09034423828125,-97.25605010986328,0.07142857142857142
5,0.0991,11.57946491241455,-18.483749389648438,30.063213348388672,-96.09811401367188,-97.74162292480469,0.37105000000000005,13.830057422320047,-7.884838859240214,21.71489707628886,-98.59163920084636,-97.33697891235352,0.08928571428571429
6,0.1152,13.419464111328125,-23.072345733642578,36.49180603027344,-98.8164291381836,-101.30706024169922,0.33449999999999996,13.771401235035487,-10.054482698440552,23.825884069715226,-98.62375204903739,-97.90413338797433,0.10714285714285714
7,0.0,13.744084358215332,-26.212453842163086,39.95653533935547,-97.18016052246094,-99.87889099121094,0.2926875,13.767986625432968,-12.074229091405869,25.842215478420258,-98.44330310821533,-98.1509780883789,0.125
8,0.1421,10.205652236938477,-31.20840072631836,41.4140510559082,-96.68907928466797,-101.75000762939453,0.27595555555555557,13.372171693378025,-14.2002481619517,27.572419431474472,-98.2483893500434,-98.55087025960286,0.14285714285714285
9,0.2117,10.331735610961914,-32.653221130371094,42.98495864868164,-99.51765441894531,-102.43315124511719,0.26953,13.068128085136413,-16.04554545879364,29.11367335319519,-98.3753158569336,-98.9390983581543,0.16071428571428573
10,0.0991,20.233978271484375,-25.14557456970215,45.379554748535156,-97.380859375,-101.0927734375,0.19416,15.029826641082764,-18.522114086151124,33.551940727233884,-97.88442459106446,-99.38845443725586,0.17857142857142858
11,0.2452,20.35335922241211,-26.495136260986328,46.84849166870117,-95.80635070800781,-101.17652893066406,0.20177,16.360956573486327,-20.62539710998535,36.98635330200195,-97.26629486083985,-99.80929489135742,0.19642857142857142
12,0.0793,5.085489749908447,-36.09506607055664,41.18056106567383,-100.9255599975586,-102.20698547363281,0.13835,14.789831590652465,-23.483061218261717,38.27289295196533,-97.59569473266602,-100.4323600769043,0.21428571428571427
13,0.2513,0.7804722785949707,-49.33839416503906,50.118865966796875,-99.08657836914062,-105.21829986572266,0.14569000000000001,12.47829828262329,-27.59789171218872,40.07618961334229,-97.91458892822266,-101.12572708129883,0.23214285714285715
14,0.0,6.442928314208984,-48.49087142944336,54.933799743652344,-99.40291595458984,-107.7767562866211,0.12430000000000001,11.217662906646728,-31.71952133178711,42.93718376159668,-98.09037017822266,-102.05820770263672,0.25
15,0.0002,13.962560653686523,-47.972084045410156,61.93464279174805,-101.2659683227539,-107.80863952636719,0.11440999999999998,11.455972480773926,-34.66835479736328,46.12432670593262,-98.60715560913086,-103.06490936279297,0.26785714285714285
16,0.0253,20.718902587890625,-43.983238220214844,64.70214080810547,-97.57430267333984,-104.38333892822266,0.10542,12.185916328430176,-36.759444046020505,48.94536018371582,-98.48294296264649,-103.3725372314453,0.2857142857142857
17,0.0,17.798847198486328,-49.63344192504883,67.43229675292969,-97.22189331054688,-104.627685546875,0.10542,12.591392612457275,-39.10154285430908,51.69293632507324,-98.48711624145508,-103.84741668701172,0.30357142857142855
18,0.0445,18.20725440979004,-48.801727294921875,67.00898742675781,-94.34152221679688,-105.6690902709961,0.09566,13.391552829742432,-40.86087551116943,54.2524299621582,-98.25236053466797,-104.23932495117188,0.32142857142857145
19,0.0827,22.030893325805664,-44.50712966918945,66.53801727294922,-94.51924133300781,-103.97575378417969,0.08276,14.561468601226807,-42.04626636505127,56.607735824584964,-97.75251922607421,-104.39358520507812,0.3392857142857143
20,0.0001,29.166156768798828,-39.715702056884766,68.88185119628906,-96.03825378417969,-102.1498794555664,0.07286,15.454686450958253,-43.50327911376953,58.95796546936035,-97.61825866699219,-104.49929580688476,0.35714285714285715
21,0.0,30.637645721435547,-38.594356536865234,69.23200988769531,-91.68013763427734,-102.32209777832031,0.04834,16.483115100860594,-44.71320114135742,61.19631729125977,-97.20563735961915,-104.6138526916504,0.375
22,0.0,34.70175552368164,-33.88903045654297,68.59078216552734,-93.11125183105469,-103.86393737792969,0.04041,19.444741678237914,-44.492597579956055,63.93733940124512,-96.42420654296875,-104.77954788208008,0.39285714285714285
23,0.0,33.573997497558594,-34.02543258666992,67.59944152832031,-94.46509552001953,-100.63301086425781,0.015279999999999998,22.724094200134278,-42.96130142211914,65.68539695739746,-95.96205825805664,-104.32101898193359,0.4107142857142857
24,0.0004,31.783416748046875,-31.573421478271484,63.356842041015625,-96.55986022949219,-102.492431640625,0.015319999999999997,25.258143043518068,-41.26955642700195,66.52770118713379,-95.67775268554688,-103.79258651733399,0.42857142857142855
25,0.0003,33.19157028198242,-34.356197357177734,67.54777526855469,-96.12354278564453,-103.5617446899414,0.01533,27.181044006347655,-39.907967758178714,67.08901443481446,-95.16351013183593,-103.3678970336914,0.44642857142857145
26,0.0,26.73235511779785,-42.92938995361328,69.6617431640625,-95.94160461425781,-103.69483947753906,0.0128,27.78238925933838,-39.80258293151856,67.58497467041016,-95.00024032592773,-103.29904708862304,0.4642857142857143
27,0.0,24.307727813720703,-40.99089431762695,65.29862213134766,-93.56104278564453,-102.59700012207031,0.0128,28.433277320861816,-38.938328170776366,67.37160720825196,-94.6341552734375,-103.09597854614258,0.48214285714285715
28,0.0019,20.830846786499023,-43.6292610168457,64.46011352539062,-94.13745880126953,-105.02816009521484,0.008539999999999999,28.695636558532716,-38.42108154296875,67.11671981811523,-94.61374893188477,-103.03188552856446,0.5
29,0.0,18.477909088134766,-44.50065231323242,62.97856521606445,-98.72914123535156,-103.68080139160156,0.00027,28.340338134765624,-38.420433807373044,66.76077461242676,-95.03473892211915,-103.00239028930665,0.5178571428571429
30,0.0,18.590621948242188,-44.570884704589844,63.16150665283203,-93.97840118408203,-104.56192779541016,0.00026,27.28278465270996,-38.905952072143556,66.18874015808106,-94.82875366210938,-103.24359512329102,0.5357142857142857
31,0.0001,19.51333236694336,-47.769752502441406,67.2830810546875,-96.0386734008789,-104.10710144042969,0.00027,26.17035331726074,-39.82349166870117,65.99384727478028,-95.26460723876953,-103.42209548950196,0.5535714285714286
32,0.0,20.069852828979492,-45.73135757446289,65.80120849609375,-99.50089263916016,-106.66218566894531,0.00027,24.707163047790527,-41.007724380493165,65.71488990783692,-95.90357131958008,-103.70192031860351,0.5714285714285714
33,0.0,24.771814346313477,-50.49263000488281,75.26444244384766,-94.9625015258789,-104.31463623046875,0.00027,23.826944732666014,-42.65444412231445,66.48138999938965,-95.95331192016602,-104.07008285522461,0.5892857142857143
34,0.0001,22.58714485168457,-48.559059143066406,71.14620971679688,-95.39061737060547,-105.63136291503906,0.00023999999999999998,22.907317543029784,-44.35300788879395,67.26032676696778,-95.83638763427734,-104.38397598266602,0.6071428571428571
35,0.0,20.416454315185547,-50.706729888916016,71.12318420410156,-94.34032440185547,-105.6102066040039,0.00020999999999999998,21.629805946350096,-45.988061141967776,67.61786766052246,-95.65806579589844,-104.58882217407226,0.625
36,0.0,20.15604019165039,-53.67786407470703,73.83390808105469,-97.73650360107422,-106.0542221069336,0.00020999999999999998,20.972174453735352,-47.06290855407715,68.03508415222169,-95.83755569458008,-104.82476043701172,0.6428571428571429
37,0.0326,20.266448974609375,-50.85654830932617,71.12300109863281,-97.83016967773438,-106.6552963256836,0.0034699999999999996,20.56804656982422,-48.04947395324707,68.61752204895019,-96.26446838378907,-105.23059005737305,0.6607142857142857
38,0.0001,22.172731399536133,-51.0654411315918,73.23817443847656,-96.72679138183594,-106.95936584472656,0.00329,20.70223503112793,-48.79309196472168,69.49532814025879,-96.52340164184571,-105.42371063232422,0.6785714285714286
39,0.0043,22.37229347229004,-48.26703643798828,70.63932800292969,-97.61012268066406,-105.7335433959961,0.0037199999999999998,21.09167346954346,-49.16973037719727,70.26140441894532,-96.41149978637695,-105.62898483276368,0.6964285714285714
40,0.0,20.63262176513672,-51.0700569152832,71.70267486572266,-95.45381927490234,-107.9693374633789,0.0037199999999999998,21.29587345123291,-49.8196475982666,71.11552124023437,-96.55904159545898,-105.96972579956055,0.7142857142857143
41,0.0,22.410181045532227,-50.12899398803711,72.53917694091797,-98.38993072509766,-104.9462661743164,0.0037099999999999993,21.585558319091795,-50.055571746826175,71.64113082885743,-96.79416732788086,-106.05364227294922,0.7321428571428571
42,0.0473,20.574813842773438,-50.44370651245117,71.01852416992188,-97.4419937133789,-105.36434173583984,0.00844,21.63605442047119,-50.526806640625,72.16286239624023,-96.58827743530273,-105.92385787963867,0.75
43,0.0,22.299774169921875,-51.004947662353516,73.30472564697266,-96.31554412841797,-105.63954162597656,0.00844,21.38885040283203,-50.57803840637207,71.96689071655274,-96.72358169555665,-106.05634841918945,0.7678571428571429
44,0.0,23.634464263916016,-49.332618713378906,72.96707916259766,-96.93507385253906,-108.69660949707031,0.008429999999999998,21.493582344055177,-50.65539436340332,72.14897766113282,-96.87802734375,-106.36287307739258,0.7857142857142857
45,0.0,25.55071258544922,-48.497100830078125,74.04781341552734,-98.36286926269531,-106.77430725097656,0.008429999999999998,22.007008171081544,-50.43443145751953,72.44144058227539,-97.28028182983398,-106.47928314208984,0.8035714285714286
46,0.0,25.690332412719727,-50.2464599609375,75.93678283691406,-95.12383270263672,-104.85599517822266,0.008429999999999998,22.560437393188476,-50.09129104614258,72.65172805786133,-97.01901473999024,-106.35946044921874,0.8214285714285714
47,0.0,22.742206573486328,-46.64038848876953,69.3825912475586,-97.12926483154297,-105.6472396850586,0.00517,22.80801315307617,-49.66967506408692,72.47768707275391,-96.9489242553711,-106.25865478515625,0.8392857142857143
48,0.0,24.451862335205078,-46.11189651489258,70.56376647949219,-96.71385955810547,-103.79361724853516,0.00516,23.035926246643065,-49.17432060241699,72.21024627685547,-96.94763107299805,-105.94207992553712,0.8571428571428571
49,0.0,25.643268585205078,-47.80363082885742,73.4468994140625,-93.36854553222656,-105.35935974121094,0.00473,23.36302375793457,-49.1279800415039,72.49100341796876,-96.52347335815429,-105.9046615600586,0.875
50,0.0,26.33538246154785,-46.61115264892578,72.946533203125,-93.90565490722656,-104.23637390136719,0.00473,23.933299827575684,-48.68208961486816,72.61538925170899,-96.36865692138672,-105.53136520385742,0.8928571428571429
51,0.0,24.108760833740234,-49.933834075927734,74.04259490966797,-98.25343322753906,-105.48455810546875,0.00473,24.103157806396485,-48.662573623657224,72.76573104858399,-96.35500717163086,-105.58519439697265,0.9107142857142857
52,0.0,22.539030075073242,-48.0464973449707,70.58552551269531,-95.22918701171875,-106.21028137207031,0.0,24.299579429626466,-48.42285270690918,72.72243118286133,-96.13372650146485,-105.6697883605957,0.9285714285714286
53,0.0,25.560237884521484,-49.184635162353516,74.74488067626953,-95.61910247802734,-105.2628173828125,0.0,24.625625801086425,-48.24082145690918,72.86644668579102,-96.06408233642578,-105.63211593627929,0.9464285714285714
54,0.0,21.748825073242188,-50.314727783203125,72.06355285644531,-94.64946746826172,-103.47274017333984,0.0,24.437061882019044,-48.339032363891604,72.77609405517578,-95.83552169799805,-105.10972900390625,0.9642857142857143
55,0.0,24.30523681640625,-48.21565628051758,72.52088928222656,-95.15103149414062,-106.38603210449219,0.0,24.312514305114746,-48.31088790893555,72.6234016418457,-95.51433792114258,-105.0709014892578,0.9821428571428571
56,0.0,25.455007553100586,-49.172794342041016,74.62779998779297,-94.24694061279297,-102.71333312988281,0.0,24.28898181915283,-48.2035213470459,72.4925033569336,-95.4266487121582,-104.85663528442383,1.0


==> data/gsm8k_dpo_sjudge.csv <==
_step,train/loss,train/rewards/chosen,train/rewards/rejected,train/rewards/margins,train/logps/chosen,train/logps/rejected,train/loss_avg,train/rewards/chosen_avg,train/rewards/rejected_avg,train/rewards/margins_avg,train/logps/chosen_avg,train/logps/rejected_avg,step_norm
0,1.2817,0.38663387298583984,0.290086030960083,0.09654784202575684,-97.10498046875,-104.29249572753906,1.2817,0.38663387298583984,0.290086030960083,0.09654784202575684,-97.10498046875,-104.29249572753906,0.0
1,1.1459,4.054049491882324,1.3126983642578125,2.74135160446167,-97.33183288574219,-102.68135070800781,1.2138,2.220341682434082,0.8013921976089478,1.4189497232437134,-97.2184066772461,-103.48692321777344,0.02127659574468085
2,1.0304,1.2703027725219727,-1.2938838005065918,2.5641865730285645,-97.66185760498047,-102.43473052978516,1.1526666666666667,1.9036620457967122,0.1029668649037679,1.8006953398386638,-97.36622365315755,-103.13619232177734,0.0425531914893617
3,1.132,0.2888765335083008,-2.6081676483154297,2.8970437049865723,-97.53875732421875,-101.87834167480469,1.1475,1.4999656677246094,-0.5748167634010315,2.074782431125641,-97.40935707092285,-102.82172966003418,0.06382978723404255
4,0.9718,3.822838306427002,-0.11657452583312988,3.939413547515869,-98.48101806640625,-102.85060119628906,1.11236,1.9645401954650878,-0.4831683158874512,2.4477086544036863,-97.62368927001953,-102.82750396728515,0.0851063829787234
5,1.3893,3.72727632522583,-0.28616952896118164,4.013445854187012,-95.00639343261719,-99.97282409667969,1.1585166666666666,2.2583295504252114,-0.45033518473307294,2.708664854367574,-97.18747329711914,-102.3517239888509,0.10638297872340426
6,1.376,2.546583890914917,-1.5566043853759766,4.103188514709473,-97.16861724853516,-102.38328552246094,1.1895857142857142,2.299508741923741,-0.6083736419677734,2.9078825201307024,-97.18477957589286,-102.35623277936664,0.1276595744680851
7,1.3424,2.9565610885620117,-0.5968939065933228,3.553454875946045,-96.04195404052734,-100.60295104980469,1.2086875,2.381640285253525,-0.6069386750459671,2.9885790646076202,-97.04192638397217,-102.13707256317139,0.14893617021276595
8,1.823,6.122811317443848,4.203570365905762,1.919241189956665,-96.1141357421875,-104.31717681884766,1.2769444444444444,2.797325955496894,-0.07243767049577501,2.8697637452019586,-96.93883853488498,-102.37930636935764,0.1702127659574468
9,1.719,2.272399663925171,-0.7509100437164307,3.0233097076416016,-99.29405212402344,-102.25112915039062,1.3211499999999998,2.7448333263397218,-0.1402849078178406,2.885118341445923,-97.17435989379882,-102.36648864746094,0.19148936170212766
10,2.1654,-0.9225452542304993,-3.348667860031128,2.4261229038238525,-99.77203369140625,-104.0467300415039,1.4095199999999999,2.6139154136180878,-0.5041602969169616,3.1180758476257324,-97.44106521606446,-102.34191207885742,0.2127659574468085
11,1.3993,7.783463478088379,2.1307601928710938,5.652703285217285,-95.90573120117188,-103.07221984863281,1.43486,2.986856812238693,-0.42235411405563356,3.409211015701294,-97.29845504760742,-102.38099899291993,0.23404255319148937
12,0.529,10.723421096801758,2.75024151802063,7.973180770874023,-95.15511322021484,-101.84423828125,1.38472,3.932168644666672,-0.017941582202911376,3.95011043548584,-97.04778060913085,-102.3219497680664,0.2553191489361702
13,0.535,5.097254753112793,-2.507350444793701,7.604605197906494,-96.32061767578125,-102.49336242675781,1.3250199999999999,4.413006466627121,-0.007859861850738526,4.420866584777832,-96.92596664428712,-102.38345184326172,0.2765957446808511
14,0.6893,0.3253002166748047,-9.37574577331543,9.701045036315918,-97.0979995727539,-100.753173828125,1.29677,4.063252657651901,-0.9337769865989685,4.997029733657837,-96.78766479492188,-102.17370910644532,0.2978723404255319
15,0.652,2.054880142211914,-9.575356483459473,11.63023567199707,-95.77705383300781,-103.96662902832031,1.22304,3.8960130393505095,-1.8626956820487977,5.758708715438843,-96.86473083496094,-102.57308959960938,0.3191489361702128
16,0.5931,8.840604782104492,-3.3758385181427,12.216443061828613,-95.8641357421875,-106.01786804199219,1.14475,4.525415128469467,-2.04461909532547,6.570034170150757,-96.73428268432617,-102.9365478515625,0.3404255319148936
17,0.847,7.646975517272949,0.22610092163085938,7.42087459564209,-97.00166320800781,-101.71360778808594,1.0952100000000002,4.994456571340561,-1.9623196125030518,6.956776142120361,-96.83025360107422,-103.04761352539063,0.3617021276595745
18,0.7205,13.285415649414062,0.5788373947143555,12.706579208374023,-95.48787689208984,-103.0576400756836,0.9849600000000001,5.710717004537583,-2.324792909622192,8.035509943962097,-96.76762771606445,-102.92165985107422,0.3829787234042553
19,0.4475,10.663063049316406,-0.33031225204467773,10.993374824523926,-97.10601806640625,-103.99468994140625,0.8578100000000001,6.549783343076706,-2.282733130455017,8.83251645565033,-96.54882431030273,-103.09601593017578,0.40425531914893614
20,0.4618,12.008066177368164,2.6770384311676025,9.33102798461914,-97.2630615234375,-102.27537536621094,0.68745,7.842844486236572,-1.680162501335144,9.523006963729859,-96.29792709350586,-102.91888046264648,0.425531914893617
21,0.3242,10.82774543762207,-1.2562352418899536,12.083978652954102,-95.71299743652344,-103.1091537475586,0.5799399999999999,8.147272682189941,-2.018862044811249,10.16613450050354,-96.27865371704101,-102.92257385253906,0.44680851063829785
22,0.8032,8.861368179321289,0.2936384677886963,8.567729949951172,-95.23692321777344,-101.7662124633789,0.60736,7.961067390441895,-2.2645223498344422,10.225589418411255,-96.28683471679688,-102.91477127075196,0.46808510638297873
23,0.5868,9.055929183959961,0.8731468319892883,8.182781219482422,-96.29792785644531,-102.56022644042969,0.61254,8.356934833526612,-1.9264726221561432,10.283407020568848,-96.28456573486328,-102.92145767211915,0.48936170212765956
24,0.2504,12.2205171585083,0.26361581683158875,11.956900596618652,-94.96387481689453,-99.45820617675781,0.56865,9.54645652770996,-0.9625364631414414,10.508992576599121,-96.07115325927734,-102.79196090698242,0.5106382978723404
25,0.1345,9.165315628051758,-3.451587677001953,12.616901397705078,-97.8968734741211,-106.67829895019531,0.5169,10.257500076293946,-0.3501595824956894,10.607659149169923,-96.28313522338867,-103.06312789916993,0.5319148936170213
26,0.1881,10.576998710632324,-1.964301347732544,12.541301727294922,-96.08956146240234,-101.82829284667969,0.47639999999999993,10.431139469146729,-0.20900586545467376,10.640145015716552,-96.30567779541016,-102.64417037963867,0.5531914893617021
27,0.0722,10.850400924682617,-2.4139277935028076,13.26432991027832,-95.79314422607422,-103.11930847167969,0.39892000000000005,10.751482009887695,-0.47300873696804047,11.224490547180176,-96.1848258972168,-102.78474044799805,0.574468085106383
28,0.1544,8.820469856262207,-3.9493308067321777,12.769801139831543,-95.0394515991211,-101.90467071533203,0.34231,10.30498743057251,-0.9258255571126938,11.230812740325927,-96.13998336791992,-102.6694435119629,0.5957446808510638
29,0.1407,8.930717468261719,-4.925319671630859,13.856038093566895,-96.47782897949219,-102.43758392333984,0.31162999999999996,10.131752872467041,-1.385326299071312,11.517079067230224,-96.07716445922851,-102.51373291015625,0.6170212765957447
30,0.0903,12.701220512390137,-4.015444278717041,16.716663360595703,-96.84200286865234,-105.55464172363281,0.27447999999999995,10.201068305969239,-2.0545745700597764,12.25564260482788,-96.03505859375,-102.84165954589844,0.6382978723404256
31,0.267,10.212752342224121,-3.490250825881958,13.7030029296875,-94.70075988769531,-103.3875503540039,0.26876,10.139568996429443,-2.2779761284589766,12.41754503250122,-95.93383483886718,-102.86949920654297,0.6595744680851063
32,0.176,8.639945030212402,-3.9949498176574707,12.634893417358398,-95.1286849975586,-105.09883880615234,0.20604,10.117426681518555,-2.7068349570035934,12.824261379241943,-95.9230110168457,-103.20276184082032,0.6808510638297872
33,0.2042,10.659195899963379,-2.778036117553711,13.437231063842773,-95.50459289550781,-101.57112121582031,0.16777999999999998,10.277753353118896,-3.0719532519578934,13.349706363677978,-95.84367752075195,-103.10385131835938,0.7021276595744681
34,0.1837,9.69196891784668,-3.7367587089538574,13.428728103637695,-95.07505798339844,-103.56070709228516,0.16111,10.024898529052734,-3.471990704536438,13.496889114379883,-95.85479583740235,-103.51410140991212,0.723404255319149
35,0.1176,9.363580703735352,-3.9430935382843018,13.306674003601074,-95.59940338134766,-103.02693939208984,0.15942,10.044725036621093,-3.521141290664673,13.565866374969483,-95.625048828125,-103.14896545410156,0.7446808510638298
36,0.0335,9.353848457336426,-4.3294477462768555,13.683295249938965,-97.47535705566406,-102.33849334716797,0.14396,9.922410011291504,-3.757655930519104,13.680065727233886,-95.76362838745118,-103.19998550415039,0.7659574468085106
37,0.0347,10.042722702026367,-5.4563093185424805,15.499031066894531,-95.98429870605469,-103.01248931884766,0.14021,9.84164218902588,-4.061894083023072,13.903535842895508,-95.78274383544922,-103.18930358886719,0.7872340425531915
38,0.0403,10.145927429199219,-4.114006519317627,14.259933471679688,-95.26177215576172,-101.7321548461914,0.1288,9.97418794631958,-4.078361654281617,14.052549076080322,-95.80497589111329,-103.17205200195312,0.8085106382978723
39,0.0153,9.899491310119629,-4.949172019958496,14.848663330078125,-96.45480346679688,-105.5821762084961,0.11625999999999999,10.071065330505371,-4.08074688911438,14.151811599731445,-95.80267333984375,-103.48651123046875,0.8297872340425532
40,0.0311,10.160255432128906,-4.281940937042236,14.4421968460083,-96.08586120605469,-102.89546203613281,0.11034000000000002,9.816968822479248,-4.1073965549469,13.924364948272705,-95.72705917358398,-103.22059326171875,0.851063829787234
41,0.0098,11.36958122253418,-4.128796100616455,15.498376846313477,-94.65655517578125,-102.33943176269531,0.08462,9.932651710510253,-4.1712510824203495,14.103902339935303,-95.72263870239257,-103.11578140258788,0.8723404255319149
42,0.0607,11.256916999816895,-3.9077842235565186,15.164703369140625,-95.9394760131836,-104.01191711425781,0.07309,10.194348907470703,-4.162534523010254,14.356883335113526,-95.80371780395508,-103.00708923339843,0.8936170212765957
43,0.038,11.871940612792969,-2.5153648853302,14.387304306030273,-95.38382720947266,-103.17863464355469,0.05647,10.315623378753662,-4.1362673997879025,14.451890659332275,-95.79164123535156,-103.16784057617187,0.9148936170212766
44,0.0206,10.570938110351562,-4.36733341217041,14.938270568847656,-97.46456909179688,-105.4275894165039,0.040159999999999994,10.40352029800415,-4.1993248701095585,14.60284490585327,-96.03059234619141,-103.35452880859376,0.9361702127659575
45,0.016,11.058935165405273,-2.9092984199523926,13.968234062194824,-93.95558166503906,-102.50706481933594,0.03,10.573055744171143,-4.095945358276367,14.669000911712647,-95.86621017456055,-103.30254135131835,0.9574468085106383
46,0.0242,11.166234970092773,-2.899845600128174,14.066081047058105,-95.0078125,-101.77814483642578,0.029070000000000002,10.754294395446777,-3.952985143661499,14.707279491424561,-95.61945571899415,-103.24650650024414,0.9787234042553191
47,0.0216,10.724413871765137,-5.718253135681152,16.44266700744629,-95.51780700683594,-105.89494323730469,0.02776,10.822463512420654,-3.979179525375366,14.801643085479736,-95.57280654907227,-103.53475189208984,1.0


==> data/gsm8k_dpo_strongjudge.csv <==
_step,train/loss,train/rewards/chosen,train/rewards/rejected,train/rewards/margins,train/logps/chosen,train/logps/rejected,train/loss_avg,train/rewards/chosen_avg,train/rewards/rejected_avg,train/rewards/margins_avg,train/logps/chosen_avg,train/logps/rejected_avg,step_norm
0,1.0816,0.2729003429412842,-0.13937616348266602,0.4122765064239502,-100.7075424194336,-97.63017272949219,1.0816,0.2729003429412842,-0.13937616348266602,0.4122765064239502,-100.7075424194336,-97.63017272949219,0.0
1,0.5641,4.80994176864624,-4.198475360870361,9.008417129516602,-98.90553283691406,-96.88373565673828,0.82285,2.541421055793762,-2.1689257621765137,4.710346817970276,-99.80653762817383,-97.25695419311523,0.017857142857142856
2,0.2965,15.5530424118042,-4.2899651527404785,19.843006134033203,-99.15913391113281,-97.27117156982422,0.6474,6.878628174463908,-2.875938892364502,9.754566589991251,-99.59073638916016,-97.26169331868489,0.03571428571428571
3,0.4153,24.18484878540039,-1.107635736465454,25.29248046875,-96.30779266357422,-97.89537048339844,0.589375,11.205183327198029,-2.43386310338974,13.639045059680939,-98.77000045776367,-97.42011260986328,0.05357142857142857
4,0.6923,21.686595916748047,-4.135019779205322,25.82161521911621,-96.71334075927734,-97.06366729736328,0.60996,13.301465845108032,-2.7740944385528565,16.075559091567992,-98.35866851806641,-97.34882354736328,0.07142857142857142
5,0.8855,13.579534530639648,-7.825835227966309,21.405370712280273,-99.48812103271484,-98.71307373046875,0.6558833333333333,13.347810626029968,-3.6160512367884317,16.963861028353374,-98.54691060384114,-97.57619857788086,0.08928571428571429
6,0.5157,17.36042022705078,-5.963248252868652,23.323667526245117,-98.3832015991211,-99.83551788330078,0.6358571428571428,13.921040569032941,-3.9513650962284634,17.87240481376648,-98.52352360316685,-97.89895847865513,0.10714285714285714
7,0.6121,23.381336212158203,3.484013319015503,19.897323608398438,-99.26811981201172,-98.30442810058594,0.6328875,15.1035775244236,-3.0219427943229675,18.125519663095474,-98.61659812927246,-97.94964218139648,0.125
8,0.4163,6.759036064147949,-23.631107330322266,30.3901424407959,-100.44371032714844,-100.35899353027344,0.6088222222222223,14.176406251059639,-5.311849964989556,19.48825552728441,-98.81961059570312,-98.21734788682726,0.14285714285714285
9,0.2669,11.764914512634277,-21.25931739807129,33.02423095703125,-97.51692199707031,-99.68006896972656,0.57463,13.935257077217102,-6.906596708297729,20.841853070259095,-98.68934173583985,-98.36361999511719,0.16071428571428573
10,0.8172,21.226999282836914,-14.17687702178955,35.40387725830078,-97.68155670166016,-99.76956939697266,0.5481900000000001,16.030666971206664,-8.310346794128417,24.341013145446777,-98.3867431640625,-98.57755966186524,0.17857142857142858
11,0.5722,20.90597152709961,-8.275455474853516,29.181427001953125,-97.27360534667969,-99.44998168945312,0.549,17.640269947052,-8.718044805526734,26.35831413269043,-98.22355041503906,-98.83418426513671,0.19642857142857142
12,0.2144,15.40849781036377,-9.905828475952148,25.314327239990234,-97.2638168334961,-99.20356750488281,0.5407900000000001,17.62581548690796,-9.2796311378479,26.905446243286132,-98.0340187072754,-99.02742385864258,0.21428571428571427
13,1.158,22.441675186157227,-16.894624710083008,39.336299896240234,-97.95169830322266,-101.73898315429688,0.6150599999999999,17.451498126983644,-10.858330035209656,28.309828186035155,-98.19840927124024,-99.41178512573242,0.23214285714285715
14,0.1607,24.607635498046875,-15.723642349243164,40.33127975463867,-97.19517517089844,-99.74568939208984,0.5619,17.743602085113526,-12.01719229221344,29.760794639587402,-98.24659271240235,-99.67998733520508,0.25
15,0.1125,26.85837173461914,-9.718759536743164,36.57712936401367,-97.29056549072266,-99.42924499511719,0.48460000000000003,19.071485805511475,-12.206484723091126,31.27797050476074,-98.02683715820312,-99.75160446166993,0.26785714285714285
16,0.0548,17.5606632232666,-14.279492378234863,31.84014892578125,-97.04365539550781,-98.98692321777344,0.43851000000000007,19.091510105133057,-13.038109135627746,32.129618644714355,-97.8928825378418,-99.66674499511718,0.2857142857142857
17,0.096,17.885976791381836,-17.181612014770508,35.067588806152344,-96.31184387207031,-100.79444885253906,0.3869,18.54197416305542,-15.104671669006347,33.64664516448975,-97.59725494384766,-99.9157470703125,0.30357142857142855
18,0.2205,26.88045883178711,-18.190418243408203,45.07087707519531,-95.43607330322266,-102.0760269165039,0.36732,20.554116439819335,-14.560602760314941,35.11471862792969,-97.09649124145508,-100.08745040893555,0.32142857142857145
19,0.0255,30.490459442138672,-16.16983413696289,46.6602897644043,-95.69078063964844,-101.39845275878906,0.34318,22.426670932769774,-14.051654434204101,36.478324508666994,-96.91387710571288,-100.2592887878418,0.3392857142857143
20,0.0298,25.283214569091797,-17.726940155029297,43.010154724121094,-94.8263168334961,-101.69718933105469,0.26444,22.832292461395262,-14.406660747528075,37.238952255249025,-96.62835311889648,-100.45205078125,0.35714285714285715
21,0.1128,26.066059112548828,-17.100605010986328,43.16666030883789,-98.2765121459961,-99.84687805175781,0.2185,23.348301219940186,-15.289175701141357,38.6374755859375,-96.72864379882813,-100.49174041748047,0.375
22,0.1731,26.62557601928711,-13.376749038696289,40.0023193359375,-95.10179138183594,-99.16036224365234,0.21437,24.47000904083252,-15.636267757415771,40.10627479553223,-96.5124412536621,-100.48741989135742,0.39285714285714285
23,0.0661,29.361557006835938,-15.335145950317383,44.69670486450195,-95.71800231933594,-100.14771270751953,0.10518000000000001,25.16199722290039,-15.48031988143921,40.6423152923584,-96.28907165527343,-100.32829284667969,0.4107142857142857
24,0.0632,28.859695434570312,-14.933688163757324,43.79338455200195,-95.48536682128906,-98.72697448730469,0.09542999999999999,25.587203216552734,-15.401324462890624,40.988525772094725,-96.1180908203125,-100.22642135620117,0.42857142857142855
25,0.0389,26.818828582763672,-17.070261001586914,43.88909149169922,-98.23487854003906,-100.54205322265625,0.08807000000000001,25.583248901367188,-16.136474609375,41.719721984863284,-96.21252212524413,-100.33770217895508,0.44642857142857145
26,0.1492,18.141586303710938,-21.699462890625,39.84104919433594,-95.86873626708984,-101.11824035644531,0.09751000000000001,25.64134120941162,-16.878471660614014,42.51981201171875,-96.09503021240235,-100.55083389282227,0.4642857142857143
27,0.202,20.497446060180664,-21.098112106323242,41.595558166503906,-97.92256164550781,-101.9271011352539,0.10811,25.902488136291502,-17.27012166976929,43.17260894775391,-96.2561019897461,-100.66409912109376,0.48214285714285715
28,0.32,21.05942726135254,-16.98512077331543,38.04454803466797,-97.86495971679688,-101.89776611328125,0.11806000000000001,25.320384979248047,-17.14959192276001,42.46997604370117,-96.49899063110351,-100.64627304077149,0.5
29,0.0,31.064504623413086,-18.891189575195312,49.9556999206543,-98.18187713623047,-104.67533874511719,0.11551,25.37778949737549,-17.421727466583253,42.79951705932617,-96.74810028076172,-100.9739616394043,0.5178571428571429
30,0.0077,33.39833450317383,-15.676358222961426,49.07469177246094,-95.36796569824219,-101.59544372558594,0.1133,26.18930149078369,-17.216669273376464,43.40597076416016,-96.80226516723633,-100.96378707885742,0.5357142857142857
31,0.004,30.78289794921875,-19.33149528503418,50.1143913269043,-95.39952087402344,-100.64869689941406,0.10242,26.660985374450682,-17.43975830078125,44.1007438659668,-96.51456604003906,-101.04396896362304,0.5535714285714286
32,0.0076,28.89288330078125,-18.750516891479492,47.643402099609375,-95.33380889892578,-101.80586242675781,0.08587,26.8877161026001,-17.97713508605957,44.86485214233399,-96.53776779174805,-101.30851898193359,0.5714285714285714
33,0.0001,24.815174102783203,-19.375198364257812,44.19037628173828,-95.31815338134766,-98.65211486816406,0.07927,26.433077812194824,-18.381140327453615,44.814219284057614,-96.49778289794922,-101.15895919799804,0.5892857142857143
34,0.0009,27.150583267211914,-20.095373153686523,47.24595642089844,-97.01029205322266,-100.08871459960938,0.07304000000000001,26.262166595458986,-18.897308826446533,45.15947647094727,-96.65027542114258,-101.29513320922851,0.6071428571428571
35,0.0168,29.642391204833984,-21.540340423583984,51.18273162841797,-97.29492950439453,-100.99773406982422,0.07083,26.544522857666017,-19.34431676864624,45.88884048461914,-96.55628051757813,-101.34070129394532,0.625
36,0.0145,28.163990020751953,-23.156219482421875,51.3202018737793,-93.9207763671875,-100.45673370361328,0.05736,27.546763229370118,-19.48999242782593,47.03675575256348,-96.36148452758789,-101.27455062866211,0.6428571428571429
37,0.0076,29.050983428955078,-19.33749771118164,48.38848114013672,-95.46351623535156,-100.60192108154297,0.037919999999999995,28.402116966247558,-19.313930988311768,47.716048049926755,-96.11557998657227,-101.14203262329102,0.6607142857142857
38,0.0172,27.50934410095215,-20.8431396484375,48.352481842041016,-94.24376678466797,-100.6646957397461,0.007639999999999999,29.04710865020752,-19.699732875823976,48.74684143066406,-95.75346069335937,-101.0187255859375,0.6785714285714286
39,0.005,28.349925994873047,-18.06299591064453,46.41292190551758,-95.85388946533203,-102.69270324707031,0.00814,28.775650787353516,-19.616913509368896,48.39256362915039,-95.52066192626953,-100.82046203613281,0.6964285714285714
40,0.0,27.079809188842773,-22.018558502197266,49.098365783691406,-96.30704498291016,-101.07843780517578,0.00737,28.14379825592041,-20.251133537292482,48.39493103027344,-95.61456985473633,-100.7687614440918,0.7142857142857143
41,0.0001,27.57199478149414,-22.03834342956543,49.61033630371094,-94.77082824707031,-99.10520935058594,0.00698,27.82270793914795,-20.521818351745605,48.344525527954104,-95.55170059204102,-100.61441268920899,0.7321428571428571
42,0.0001,31.307937622070312,-21.54596519470215,52.85390090942383,-95.8458251953125,-102.4323501586914,0.006230000000000001,28.064213371276857,-20.80136318206787,48.86557540893555,-95.60290222167968,-100.67706146240235,0.75
43,0.0001,25.635334014892578,-20.668365478515625,46.3036994934082,-95.1997299194336,-100.50347137451172,0.00623,28.146229362487794,-20.930679893493654,49.07690773010254,-95.59105987548828,-100.86219711303711,0.7678571428571429
44,0.0,27.9005069732666,-22.913957595825195,50.81446075439453,-97.08149719238281,-101.2039794921875,0.0061400000000000005,28.221221733093262,-21.21253833770752,49.43375816345215,-95.59818038940429,-100.97372360229492,0.7857142857142857
45,0.0,28.057903289794922,-20.358943939208984,48.416847229003906,-96.07159423828125,-102.00995635986328,0.00446,28.062772941589355,-21.09439868927002,49.15716972351074,-95.47584686279296,-101.07494583129883,0.8035714285714286
46,0.0007,26.101795196533203,-18.575834274291992,44.67763137817383,-95.27750396728516,-100.91129302978516,0.0030800000000000003,27.85655345916748,-20.63636016845703,48.492912673950194,-95.61151962280273,-101.12040176391602,0.8214285714285714
47,0.0,26.345693588256836,-20.286108016967773,46.63180160522461,-94.91632080078125,-100.88970947265625,0.00232,27.586024475097656,-20.731221199035645,48.31724472045899,-95.5568000793457,-101.14918060302735,0.8392857142857143
48,0.0,26.986852645874023,-20.533309936523438,47.52015686035156,-96.82511138916016,-101.11357116699219,0.0006000000000000001,27.533775329589844,-20.70023822784424,48.23401222229004,-95.81493453979492,-101.19406814575196,0.8571428571428571
49,0.0,28.47739601135254,-20.172969818115234,48.65036392211914,-96.36640167236328,-104.0638198852539,0.0001,27.546522331237792,-20.91123561859131,48.457756423950194,-95.86618576049804,-101.33117980957032,0.875
50,0.0,28.95769691467285,-17.901966094970703,46.85966491699219,-97.32220458984375,-100.93885803222656,0.0001,27.7343111038208,-20.499576377868653,48.233886337280275,-95.9677017211914,-101.3172218322754,0.8928571428571429
51,0.0,29.444316864013672,-18.825031280517578,48.26934814453125,-96.1572265625,-99.1302490234375,8.999999999999999e-05,27.921543312072753,-20.17824516296387,48.0997875213623,-96.10634155273438,-101.31972579956054,0.9107142857142857
52,0.0,26.748798370361328,-19.802907943725586,46.55170822143555,-95.51728820800781,-104.25732421875,8e-05,27.465629386901856,-20.00393943786621,47.46956825256348,-96.0734878540039,-101.50222320556641,0.9285714285714286
53,0.0,29.664682388305664,-19.397789001464844,49.062469482421875,-94.63615417480469,-98.63523864746094,7e-05,27.868564224243165,-19.876881790161132,47.745445251464844,-96.01713027954102,-101.31539993286133,0.9464285714285714
54,0.0,27.93691062927246,-19.148700714111328,47.085609436035156,-96.77994537353516,-100.58329772949219,7e-05,27.87220458984375,-19.500356101989745,47.37256011962891,-95.98697509765626,-101.25333175659179,0.9642857142857143
55,0.0,26.009286880493164,-20.06698989868164,46.07627487182617,-95.68893432617188,-101.20567321777344,7e-05,27.667342948913575,-19.471160697937012,47.13850288391113,-95.9487091064453,-101.17290344238282,0.9821428571428571
56,0.0,28.036514282226562,-22.68545913696289,50.72196960449219,-95.69596862792969,-101.25682830810547,0.0,27.86081485748291,-19.8821231842041,47.74293670654297,-95.99055557250976,-101.20745697021485,1.0


==> data/gsm8k_instruct_dpo_results.csv <==
method,data,pass1,pass8
\texttt{Qwen3-1.7B},,84.32,93.71
+ DPO,Self-judge,84.14,93.78
+ DPO,Inv. Entropy,82.13,92.57
+ DPO,\texttt{Qwen3-30B},84.44,93.93
+ DPO (correctness),\texttt{Qwen3-30B},84.95,94.16


==> data/gsm8k_main_results.csv <==
scoring,method,pass1,pass8
,\texttt{Qwen3-1.7B-Base},67.83,93.25
,+ SFT,68.10,93.70
\texttt{Qwen3-30B},+ DPO,75.52,94.92
\texttt{Qwen3-30B},+ $\sigma$-RRHF,70.29,93.48
Inv. Entropy,+ DPO,71.17,94.01
Inv. Entropy,+ $\sigma$-RRHF,70.50,93.80
Random,+ DPO,67.74,93.56
Random,+ $\sigma$-RRHF,64.57,94.09
Self-judge,+ DPO,69.34,93.71
Self-judge,+ $\sigma$-RRHF,55.43,92.57


==> data/rrhf_rank_weight_ablation.csv <==
lambda,pass1_mean,pass1_std,pass8_mean,pass8_std
0,39.71,0.47,76.00,1.80
1e-2,40.79,0.59,75.00,0.00
1e-1,39.75,0.64,77.50,1.78
0.5,37.59,0.96,73.12,2.66
1.0,35.69,0.60,73.75,3.07


==> data/rrhf_variant_ablation.csv <==
variant,pass1,pass8
w/o SFT term,6.69,28.00
w/o Hinge,36.56,74.00
w/o logistic weighting,39.62,77.00

